Error Bounded Foreground and Background Modeling for Moving Object Detection in Satellite Videos

Detecting moving objects from ground-based videos is commonly achieved by using background subtraction techniques. Low-rank matrix decomposition inspires a set of state-of-the-art approaches for this task. It is integrated with structured sparsity regularization to achieve background subtraction in the developed method of Low-rank and Structured Sparse Decomposition (LSD). However, when this method is applied to satellite videos where spatial resolution is poor and targets' contrast to the background is low, its performance is limited as the data no longer fits adequately either the foreground structure or the background model. In this paper, we handle these unexplained data explicitly and address the moving target detection from space as one of the pioneer studies. We propose a technique by extending the decomposition formulation with bounded errors, named Extended Low-rank and Structured Sparse Decomposition (E-LSD). This formulation integrates low-rank background, structured sparse foreground and their residuals in a matrix decomposition problem. We provide an effective solution by introducing an alternative treatment and adopting the direct extension of Alternating Direction Method of Multipliers (ADMM). The proposed E-LSD was validated on two satellite videos, and experimental results demonstrate the improvement in background modeling with boosted moving object detection precision over state-of-the-art methods.

==> data/ILSD_CV_lambda_1_lambda_2_sq1.csv <==
factor;recall;precision;f1;rank
0.02;85.50;78.40;81.80;200
0.04;85.40;78.40;81.75;200
0.1;85.40;78.40;81.75;199
0.2;85.40;78.40;81.75;193
1;85.00;79.90;82.37;100
5;82.20;85.80;83.96;28
10;77.00;89.20;82.65;17
25;62.30;93.10;74.65;8
50;25.90;92.00;40.42;4

==> data/ILSD_CV_lambda_1_lambda_2_sq2.csv <==
factor;recall;precision;f1;rank
0.02;89.90;88.70;89.30;197
0.04;89.90;88.70;89.30;195
0.05;89.90;88.70;89.30;195
0.1;89.90;88.70;89.30;193
0.2;89.90;88.80;89.35;179
1;89.50;89.80;89.65;98
5;87.10;92.80;89.86;26
10;83.20;94.00;88.27;14
20;67.80;94.10;78.81;6
25;58.70;94.30;72.36;4
50;18.90;95.60;31.56;2

==> data/batch_size_ILSD.csv <==
batch_size,factor,recall,precision,f1
5,5,0.549108102,0.714885283,0.621125562
10,5,0.71308833,0.694941879,0.70389817
25,5,0.789275736,0.809188058,0.799107871
50,5,0.809262841,0.840701049,0.824682435
100,5,0.816032667,0.850296719,0.832812414
200,5,0.815495379,0.858484163,0.836437782

==> data/convergence/ILSD_sq_1.csv <==
iter;stops
1;0.7959646995796675
2;0.20503119246396795
3;0.20432967684675982
4;0.1754821335895285
5;0.13823679147130508
6;0.11749104788663683
7;0.09815992499174772
8;0.0904345804698128
9;0.08156050479567821
10;0.07100041669738257
11;0.05854199347278678
12;0.04745549579575647
13;0.03829803829785265
14;0.031434794463034633
15;0.025130757372225896
16;0.02024922108868586
17;0.016387552015801714
18;0.013293180256712778
19;0.010658255374536909
20;0.008557477612077475
21;0.006611947131640237
22;0.004987007248497461
23;0.0036029939032880265
24;0.0024841507504355163
25;0.0016284992412392272
26;0.0010043196893102255
27;0.0005713226068390036
28;0.00029511076531524305
29;0.0001372238371509614
30;5.676576276455623e-05
31;2.0620875394083945e-05
32;6.549852735634559e-06
33;1.8680244035965488e-06
34;5.54344770506908e-07
35;2.2554299393961727e-07
36;1.1918525256872539e-07
37;6.822143643471828e-08


==> data/convergence/ILSD_sq_2.csv <==
iter;stops
1;0.7859266255493168
2;0.09607377932441538
3;0.0957935028377099
4;0.09545308897481666
5;0.09502946015666312
6;0.09450285853481888
7;0.0729635967722431
8;0.06934862669703637
9;0.06842671020175686
10;0.06385782777235369
11;0.0567387201239282
12;0.04835800910611045
13;0.04123572220353541
14;0.0341050125733175
15;0.02724770136281554
16;0.021601636736477192
17;0.017554420268358052
18;0.014390737427791438
19;0.011663158329639885
20;0.009359744078591081
21;0.007468236564851592
22;0.005844385673786625
23;0.004350232329191448
24;0.0031279780197079484
25;0.002165198284598886
26;0.0014059405538881166
27;0.0008463487055960547
28;0.0004726117807957276
29;0.00024072670178522084
30;0.00010997485625988393
31;4.439260298486235e-05
32;1.5646884681692513e-05
33;4.78096175762893e-06
34;1.2796080435292157e-06
35;3.311212853663377e-07
36;1.1391911482263009e-07
37;5.6797527690551844e-08


==> data/convergence/LSD_sq_1.csv <==
iter;stops
1;0.7977288150304368
2;0.20604046479607155
3;0.20604046479606902
4;0.17616390783370592
5;0.1407342260945987
6;0.119473641479605
7;0.10049099153204119
8;0.09302975384884948
9;0.08551882733920563
10;0.07393114647688759
11;0.06253179995650034
12;0.050389708511749516
13;0.042352439667070384
14;0.03521086405483661
15;0.029083134252017837
16;0.024563466957651294
17;0.021235399397386348
18;0.01865665659379622
19;0.016475616885980468
20;0.014574248309404235
21;0.012850930491087776
22;0.011333284261614314
23;0.009941835178365485
24;0.008457424364373958
25;0.007087595017459879
26;0.005794153545462073
27;0.0046584859999462365
28;0.003668330574605003
29;0.0028643258174317625
30;0.002167481899394505
31;0.0015759617976325514
32;0.0011106676115237187
33;0.0007516763623891695
34;0.000501012010943436
35;0.0003323236407562238
36;0.00021177703122760719
37;0.0001318464807626631
38;8.164907438645619e-05
39;4.98217999830284e-05
40;3.121112381822476e-05
41;1.9602746365322126e-05
42;1.2198040184954979e-05
43;7.699317433252735e-06
44;4.9330948291214036e-06
45;3.183311566773229e-06
46;2.0800607530406216e-06
47;1.3881862218300044e-06
48;9.453241043708912e-07
49;6.564837973939893e-07
50;4.687879730617164e-07
51;3.4613948091748726e-07
52;2.609873813921033e-07
53;2.008672746762138e-07
54;1.5514661638407485e-07
55;1.1990596344733373e-07
56;9.347687247558497e-08


==> data/convergence/LSD_sq_2.csv <==
iter;stops
1;0.7873878880781466
2;0.09646441398431274
3;0.09646441398430756
4;0.09646441398430754
5;0.09646441398430754
6;0.09646441398430768
7;0.07426531576507375
8;0.07189907281987451
9;0.07169239509224835
10;0.06687923835183346
11;0.06035891118119322
12;0.05184428008338166
13;0.0447000673535573
14;0.03755019935204451
15;0.03054581242346124
16;0.025264070112498545
17;0.021815162108083822
18;0.018904008424266757
19;0.016629941840491026
20;0.014998789869801903
21;0.01321188318902318
22;0.01177723966377413
23;0.0105959628694425
24;0.009254800876457709
25;0.0078901132107014
26;0.00645809663056342
27;0.005116487746359521
28;0.0038718911132563432
29;0.0028324505805093843
30;0.0019996241709639203
31;0.0013738654014272933
32;0.0009356747420660549
33;0.0006284229549281034
34;0.0004236178874768478
35;0.0002823314943191888
36;0.000191547023628126
37;0.0001304185074084036
38;8.697149830210199e-05
39;5.64279853491112e-05
40;3.542300487487391e-05
41;2.2180780450985787e-05
42;1.439800787849299e-05
43;9.421475015789032e-06
44;6.3175447435757345e-06
45;4.325563976409724e-06
46;2.9983808720769504e-06
47;2.129434832640611e-06
48;1.5539376753240418e-06
49;1.163434113488272e-06
50;8.881333016537279e-07
51;6.921244069631902e-07
52;5.226290164515685e-07
53;3.7301041079764053e-07
54;2.61882900299988e-07
55;1.815742866069914e-07
56;1.266300468292982e-07
57;9.116129966933165e-08


==> data/factor_0.02_histogram_ILSD.csv <==
-8.929687500000038636e-02;2.000000000000000042e-02;1.022000000000000000e+03
-8.859375000000037359e-02;2.000000000000000042e-02;6.900000000000000000e+01
-8.789062500000034694e-02;2.000000000000000042e-02;6.600000000000000000e+01
-8.718750000000033418e-02;2.000000000000000042e-02;7.500000000000000000e+01
-8.648437500000032141e-02;2.000000000000000042e-02;8.100000000000000000e+01
-8.578125000000030864e-02;2.000000000000000042e-02;8.700000000000000000e+01
-8.507812500000028200e-02;2.000000000000000042e-02;8.100000000000000000e+01
-8.437500000000026923e-02;2.000000000000000042e-02;9.000000000000000000e+01
-8.367187500000025646e-02;2.000000000000000042e-02;1.060000000000000000e+02
-8.296875000000024369e-02;2.000000000000000042e-02;1.100000000000000000e+02
-8.226562500000023093e-02;2.000000000000000042e-02;1.240000000000000000e+02
-8.156250000000020428e-02;2.000000000000000042e-02;1.220000000000000000e+02
-8.085937500000019151e-02;2.000000000000000042e-02;1.380000000000000000e+02
-8.015625000000017875e-02;2.000000000000000042e-02;1.380000000000000000e+02
-7.945312500000016598e-02;2.000000000000000042e-02;1.860000000000000000e+02
-7.875000000000015321e-02;2.000000000000000042e-02;1.640000000000000000e+02
-7.804687500000012657e-02;2.000000000000000042e-02;1.750000000000000000e+02
-7.734375000000011380e-02;2.000000000000000042e-02;2.010000000000000000e+02
-7.664062500000010103e-02;2.000000000000000042e-02;1.750000000000000000e+02
-7.593750000000008826e-02;2.000000000000000042e-02;2.080000000000000000e+02
-7.523437500000006162e-02;2.000000000000000042e-02;2.300000000000000000e+02
-7.453125000000004885e-02;2.000000000000000042e-02;2.420000000000000000e+02
-7.382812500000003608e-02;2.000000000000000042e-02;2.740000000000000000e+02
-7.312500000000002331e-02;2.000000000000000042e-02;2.830000000000000000e+02
-7.242187499999999667e-02;2.000000000000000042e-02;3.090000000000000000e+02
-7.171874999999998390e-02;2.000000000000000042e-02;3.090000000000000000e+02
-7.101562499999997113e-02;2.000000000000000042e-02;3.220000000000000000e+02
-7.031249999999995837e-02;2.000000000000000042e-02;3.800000000000000000e+02
-6.960937499999994560e-02;2.000000000000000042e-02;5.660000000000000000e+02
-6.890624999999991895e-02;2.000000000000000042e-02;4.150000000000000000e+02
-6.820312499999990619e-02;2.000000000000000042e-02;4.370000000000000000e+02
-6.749999999999989342e-02;2.000000000000000042e-02;4.650000000000000000e+02
-6.679687499999988065e-02;2.000000000000000042e-02;4.860000000000000000e+02
-6.609374999999986788e-02;2.000000000000000042e-02;5.380000000000000000e+02
-6.539062499999984124e-02;2.000000000000000042e-02;5.680000000000000000e+02
-6.468749999999982847e-02;2.000000000000000042e-02;5.850000000000000000e+02
-6.398437499999981570e-02;2.000000000000000042e-02;6.280000000000000000e+02
-6.328124999999980294e-02;2.000000000000000042e-02;7.100000000000000000e+02
-6.257812499999979017e-02;2.000000000000000042e-02;7.230000000000000000e+02
-6.187499999999976352e-02;2.000000000000000042e-02;7.410000000000000000e+02
-6.117187499999975075e-02;2.000000000000000042e-02;8.320000000000000000e+02
-6.046874999999973799e-02;2.000000000000000042e-02;9.390000000000000000e+02
-5.976562499999971828e-02;2.000000000000000042e-02;1.913000000000000000e+03
-5.906249999999970551e-02;2.000000000000000042e-02;1.205000000000000000e+03
-5.835937499999968581e-02;2.000000000000000042e-02;1.292000000000000000e+03
-5.765624999999967304e-02;2.000000000000000042e-02;1.363000000000000000e+03
-5.695312499999965333e-02;2.000000000000000042e-02;1.337000000000000000e+03
-5.624999999999964057e-02;2.000000000000000042e-02;1.428000000000000000e+03
-5.554687499999962780e-02;2.000000000000000042e-02;1.597000000000000000e+03
-5.484374999999960809e-02;2.000000000000000042e-02;1.614000000000000000e+03
-5.414062499999959532e-02;2.000000000000000042e-02;1.783000000000000000e+03
-5.343749999999957562e-02;2.000000000000000042e-02;1.910000000000000000e+03
-5.273437499999956285e-02;2.000000000000000042e-02;1.942000000000000000e+03
-5.203124999999954314e-02;2.000000000000000042e-02;2.152000000000000000e+03
-5.132812499999953038e-02;2.000000000000000042e-02;2.344000000000000000e+03
-5.062499999999951761e-02;2.000000000000000042e-02;2.519000000000000000e+03
-4.992187499999949790e-02;2.000000000000000042e-02;3.237000000000000000e+03
-4.921874999999948513e-02;2.000000000000000042e-02;2.995000000000000000e+03
-4.851562499999946543e-02;2.000000000000000042e-02;3.208000000000000000e+03
-4.781249999999945266e-02;2.000000000000000042e-02;3.414000000000000000e+03
-4.710937499999943295e-02;2.000000000000000042e-02;3.598000000000000000e+03
-4.640624999999942019e-02;2.000000000000000042e-02;4.016000000000000000e+03
-4.570312499999940048e-02;2.000000000000000042e-02;4.167000000000000000e+03
-4.499999999999938771e-02;2.000000000000000042e-02;4.486000000000000000e+03
-4.429687499999937494e-02;2.000000000000000042e-02;4.946000000000000000e+03
-4.359374999999935524e-02;2.000000000000000042e-02;5.010000000000000000e+03
-4.289062499999934247e-02;2.000000000000000042e-02;5.560000000000000000e+03
-4.218749999999932276e-02;2.000000000000000042e-02;5.965000000000000000e+03
-4.148437499999931000e-02;2.000000000000000042e-02;6.496000000000000000e+03
-4.078124999999929029e-02;2.000000000000000042e-02;6.824000000000000000e+03
-4.007812499999927752e-02;2.000000000000000042e-02;7.319000000000000000e+03
-3.937499999999925782e-02;2.000000000000000042e-02;9.184000000000000000e+03
-3.867187499999924505e-02;2.000000000000000042e-02;8.568000000000000000e+03
-3.796874999999923228e-02;2.000000000000000042e-02;9.288000000000000000e+03
-3.726562499999921257e-02;2.000000000000000042e-02;9.987000000000000000e+03
-3.656249999999919981e-02;2.000000000000000042e-02;1.059800000000000000e+04
-3.585937499999918010e-02;2.000000000000000042e-02;1.132600000000000000e+04
-3.515624999999916733e-02;2.000000000000000042e-02;1.212600000000000000e+04
-3.445312499999914763e-02;2.000000000000000042e-02;1.293500000000000000e+04
-3.374999999999913486e-02;2.000000000000000042e-02;1.403100000000000000e+04
-3.304687499999912209e-02;2.000000000000000042e-02;1.517600000000000000e+04
-3.234374999999910238e-02;2.000000000000000042e-02;1.635100000000000000e+04
-3.164062499999908962e-02;2.000000000000000042e-02;1.751900000000000000e+04
-3.093749999999906991e-02;2.000000000000000042e-02;1.867100000000000000e+04
-3.023437499999905714e-02;2.000000000000000042e-02;2.013500000000000000e+04
-2.953124999999903744e-02;2.000000000000000042e-02;6.242200000000000000e+04
-2.882812499999902467e-02;2.000000000000000042e-02;2.667700000000000000e+04
-2.812499999999901190e-02;2.000000000000000042e-02;2.836300000000000000e+04
-2.742187499999899913e-02;2.000000000000000042e-02;3.011400000000000000e+04
-2.671874999999897249e-02;2.000000000000000042e-02;3.299100000000000000e+04
-2.601562499999895972e-02;2.000000000000000042e-02;3.508600000000000000e+04
-2.531249999999894695e-02;2.000000000000000042e-02;3.768400000000000000e+04
-2.460937499999893419e-02;2.000000000000000042e-02;4.054000000000000000e+04
-2.390624999999890754e-02;2.000000000000000042e-02;4.364100000000000000e+04
-2.320312499999889477e-02;2.000000000000000042e-02;4.749000000000000000e+04
-2.249999999999888201e-02;2.000000000000000042e-02;5.093300000000000000e+04
-2.179687499999886924e-02;2.000000000000000042e-02;5.452200000000000000e+04
-2.109374999999885647e-02;2.000000000000000042e-02;5.948300000000000000e+04
-2.039062499999882982e-02;2.000000000000000042e-02;6.466100000000000000e+04
-1.968749999999881706e-02;2.000000000000000042e-02;9.413600000000000000e+04
-1.898437499999880429e-02;2.000000000000000042e-02;7.773100000000000000e+04
-1.828124999999879152e-02;2.000000000000000042e-02;8.318900000000000000e+04
-1.757812499999876488e-02;2.000000000000000042e-02;8.881000000000000000e+04
-1.687499999999875211e-02;2.000000000000000042e-02;9.546100000000000000e+04
-1.617187499999873934e-02;2.000000000000000042e-02;1.028200000000000000e+05
-1.546874999999872657e-02;2.000000000000000042e-02;1.101630000000000000e+05
-1.476562499999871381e-02;2.000000000000000042e-02;1.185720000000000000e+05
-1.406249999999868716e-02;2.000000000000000042e-02;1.278200000000000000e+05
-1.335937499999867439e-02;2.000000000000000042e-02;1.382630000000000000e+05
-1.265624999999866163e-02;2.000000000000000042e-02;1.499220000000000000e+05
-1.195312499999864886e-02;2.000000000000000042e-02;1.624930000000000000e+05
-1.124999999999863609e-02;2.000000000000000042e-02;1.775200000000000000e+05
-1.054687499999860945e-02;2.000000000000000042e-02;1.966820000000000000e+05
-9.843749999998596678e-03;2.000000000000000042e-02;3.986460000000000000e+05
-9.140624999998583911e-03;2.000000000000000042e-02;2.327580000000000000e+05
-8.437499999998571143e-03;2.000000000000000042e-02;2.465400000000000000e+05
-7.734374999998544498e-03;2.000000000000000042e-02;2.647310000000000000e+05
-7.031249999998531730e-03;2.000000000000000042e-02;2.847320000000000000e+05
-6.328124999998518962e-03;2.000000000000000042e-02;3.095570000000000000e+05
-5.624999999998506195e-03;2.000000000000000042e-02;3.394160000000000000e+05
-4.921874999998493427e-03;2.000000000000000042e-02;3.749690000000000000e+05
-4.218749999998466782e-03;2.000000000000000042e-02;4.243600000000000000e+05
-3.515624999998454014e-03;2.000000000000000042e-02;4.901990000000000000e+05
-2.812499999998441247e-03;2.000000000000000042e-02;5.873750000000000000e+05
-2.109374999998428479e-03;2.000000000000000042e-02;7.383990000000000000e+05
-1.406249999998401834e-03;2.000000000000000042e-02;9.877520000000000000e+05
-7.031249999983890664e-04;2.000000000000000042e-02;1.412728000000000000e+06
1.623701173514291440e-15;2.000000000000000042e-02;6.577451000000000000e+06
7.031250000016364687e-04;2.000000000000000042e-02;2.825872000000000000e+06
1.406250000001649236e-03;2.000000000000000042e-02;2.024447000000000000e+06
2.109375000001675882e-03;2.000000000000000042e-02;1.560664000000000000e+06
2.812500000001688649e-03;2.000000000000000042e-02;1.154173000000000000e+06
3.515625000001701417e-03;2.000000000000000042e-02;8.642050000000000000e+05
4.218750000001714184e-03;2.000000000000000042e-02;6.699390000000000000e+05
4.921875000001740830e-03;2.000000000000000042e-02;5.460930000000000000e+05
5.625000000001753597e-03;2.000000000000000042e-02;4.660890000000000000e+05
6.328125000001766365e-03;2.000000000000000042e-02;4.102650000000000000e+05
7.031250000001779132e-03;2.000000000000000042e-02;3.667010000000000000e+05
7.734375000001791900e-03;2.000000000000000042e-02;3.303860000000000000e+05
8.437500000001818545e-03;2.000000000000000042e-02;3.025150000000000000e+05
9.140625000001831313e-03;2.000000000000000042e-02;2.784120000000000000e+05
9.843750000001844080e-03;2.000000000000000042e-02;2.611720000000000000e+05
1.054687500000185685e-02;2.000000000000000042e-02;6.352430000000000000e+05
1.125000000000188349e-02;2.000000000000000042e-02;2.229030000000000000e+05
1.195312500000189626e-02;2.000000000000000042e-02;2.019860000000000000e+05
1.265625000000190903e-02;2.000000000000000042e-02;1.846980000000000000e+05
1.335937500000192180e-02;2.000000000000000042e-02;1.696030000000000000e+05
1.406250000000193456e-02;2.000000000000000042e-02;1.558150000000000000e+05
1.476562500000196121e-02;2.000000000000000042e-02;1.447780000000000000e+05
1.546875000000197398e-02;2.000000000000000042e-02;1.318570000000000000e+05
1.617187500000198674e-02;2.000000000000000042e-02;1.222080000000000000e+05
1.687500000000199951e-02;2.000000000000000042e-02;1.132650000000000000e+05
1.757812500000201228e-02;2.000000000000000042e-02;1.047170000000000000e+05
1.828125000000203892e-02;2.000000000000000042e-02;9.667000000000000000e+04
1.898437500000205169e-02;2.000000000000000042e-02;9.105900000000000000e+04
1.968750000000206446e-02;2.000000000000000042e-02;8.479400000000000000e+04
2.039062500000207723e-02;2.000000000000000042e-02;1.018970000000000000e+05
2.109375000000210387e-02;2.000000000000000042e-02;7.112100000000000000e+04
2.179687500000211664e-02;2.000000000000000042e-02;6.538200000000000000e+04
2.250000000000212941e-02;2.000000000000000042e-02;6.019900000000000000e+04
2.320312500000214218e-02;2.000000000000000042e-02;5.552800000000000000e+04
2.390625000000215494e-02;2.000000000000000042e-02;5.149200000000000000e+04
2.460937500000218159e-02;2.000000000000000042e-02;4.835900000000000000e+04
2.531250000000219436e-02;2.000000000000000042e-02;4.483900000000000000e+04
2.601562500000220712e-02;2.000000000000000042e-02;4.194600000000000000e+04
2.671875000000221989e-02;2.000000000000000042e-02;3.904800000000000000e+04
2.742187500000224654e-02;2.000000000000000042e-02;3.651300000000000000e+04
2.812500000000225930e-02;2.000000000000000042e-02;3.347000000000000000e+04
2.882812500000227207e-02;2.000000000000000042e-02;3.149200000000000000e+04
2.953125000000228484e-02;2.000000000000000042e-02;2.954800000000000000e+04
3.023437500000229761e-02;2.000000000000000042e-02;1.375970000000000000e+05
3.093750000000232425e-02;2.000000000000000042e-02;2.165500000000000000e+04
3.164062500000233702e-02;2.000000000000000042e-02;2.009700000000000000e+04
3.234375000000234979e-02;2.000000000000000042e-02;1.879300000000000000e+04
3.304687500000236255e-02;2.000000000000000042e-02;1.728600000000000000e+04
3.375000000000237532e-02;2.000000000000000042e-02;1.629100000000000000e+04
3.445312500000240197e-02;2.000000000000000042e-02;1.502000000000000000e+04
3.515625000000240086e-02;2.000000000000000042e-02;1.389700000000000000e+04
3.585937500000242750e-02;2.000000000000000042e-02;1.276300000000000000e+04
3.656250000000245415e-02;2.000000000000000042e-02;1.215600000000000000e+04
3.726562500000245304e-02;2.000000000000000042e-02;1.136000000000000000e+04
3.796875000000247968e-02;2.000000000000000042e-02;1.049600000000000000e+04
3.867187500000250633e-02;2.000000000000000042e-02;9.670000000000000000e+03
3.937500000000250522e-02;2.000000000000000042e-02;9.067000000000000000e+03
4.007812500000253186e-02;2.000000000000000042e-02;9.337000000000000000e+03
4.078125000000253075e-02;2.000000000000000042e-02;7.749000000000000000e+03
4.148437500000255740e-02;2.000000000000000042e-02;7.242000000000000000e+03
4.218750000000258404e-02;2.000000000000000042e-02;6.843000000000000000e+03
4.289062500000258293e-02;2.000000000000000042e-02;6.331000000000000000e+03
4.359375000000260958e-02;2.000000000000000042e-02;5.971000000000000000e+03
4.429687500000260847e-02;2.000000000000000042e-02;5.810000000000000000e+03
4.500000000000263511e-02;2.000000000000000042e-02;5.338000000000000000e+03
4.570312500000266176e-02;2.000000000000000042e-02;4.956000000000000000e+03
4.640625000000266065e-02;2.000000000000000042e-02;4.625000000000000000e+03
4.710937500000268729e-02;2.000000000000000042e-02;4.240000000000000000e+03
4.781250000000268618e-02;2.000000000000000042e-02;3.952000000000000000e+03
4.851562500000271283e-02;2.000000000000000042e-02;3.822000000000000000e+03
4.921875000000273948e-02;2.000000000000000042e-02;3.540000000000000000e+03
4.992187500000273837e-02;2.000000000000000042e-02;3.312000000000000000e+03
5.062500000000276501e-02;2.000000000000000042e-02;3.721000000000000000e+03
5.132812500000276390e-02;2.000000000000000042e-02;2.738000000000000000e+03
5.203125000000279055e-02;2.000000000000000042e-02;2.511000000000000000e+03
5.273437500000281719e-02;2.000000000000000042e-02;2.416000000000000000e+03
5.343750000000281608e-02;2.000000000000000042e-02;2.311000000000000000e+03
5.414062500000284273e-02;2.000000000000000042e-02;2.148000000000000000e+03
5.484375000000286937e-02;2.000000000000000042e-02;2.025000000000000000e+03
5.554687500000286826e-02;2.000000000000000042e-02;1.919000000000000000e+03
5.625000000000289491e-02;2.000000000000000042e-02;1.813000000000000000e+03
5.695312500000289380e-02;2.000000000000000042e-02;1.689000000000000000e+03
5.765625000000292044e-02;2.000000000000000042e-02;1.670000000000000000e+03
5.835937500000294709e-02;2.000000000000000042e-02;1.536000000000000000e+03
5.906250000000294598e-02;2.000000000000000042e-02;1.520000000000000000e+03
5.976562500000297262e-02;2.000000000000000042e-02;1.484000000000000000e+03
6.046875000000297151e-02;2.000000000000000042e-02;1.951000000000000000e+03
6.117187500000299816e-02;2.000000000000000042e-02;1.278000000000000000e+03
6.187500000000302480e-02;2.000000000000000042e-02;1.080000000000000000e+03
6.257812500000302369e-02;2.000000000000000042e-02;1.034000000000000000e+03
6.328125000000305034e-02;2.000000000000000042e-02;9.350000000000000000e+02
6.398437500000304923e-02;2.000000000000000042e-02;9.360000000000000000e+02
6.468750000000307587e-02;2.000000000000000042e-02;8.720000000000000000e+02
6.539062500000310252e-02;2.000000000000000042e-02;7.810000000000000000e+02
6.609375000000310141e-02;2.000000000000000042e-02;7.570000000000000000e+02
6.679687500000312805e-02;2.000000000000000042e-02;6.910000000000000000e+02
6.750000000000312694e-02;2.000000000000000042e-02;6.420000000000000000e+02
6.820312500000315359e-02;2.000000000000000042e-02;6.620000000000000000e+02
6.890625000000318023e-02;2.000000000000000042e-02;6.140000000000000000e+02
6.960937500000317912e-02;2.000000000000000042e-02;5.670000000000000000e+02
7.031250000000320577e-02;2.000000000000000042e-02;6.850000000000000000e+02
7.101562500000323241e-02;2.000000000000000042e-02;5.570000000000000000e+02
7.171875000000323130e-02;2.000000000000000042e-02;5.060000000000000000e+02
7.242187500000325795e-02;2.000000000000000042e-02;4.370000000000000000e+02
7.312500000000325684e-02;2.000000000000000042e-02;4.520000000000000000e+02
7.382812500000328348e-02;2.000000000000000042e-02;4.280000000000000000e+02
7.453125000000331013e-02;2.000000000000000042e-02;4.190000000000000000e+02
7.523437500000330902e-02;2.000000000000000042e-02;3.880000000000000000e+02
7.593750000000333567e-02;2.000000000000000042e-02;3.710000000000000000e+02
7.664062500000333455e-02;2.000000000000000042e-02;3.640000000000000000e+02
7.734375000000336120e-02;2.000000000000000042e-02;3.330000000000000000e+02
7.804687500000338785e-02;2.000000000000000042e-02;3.470000000000000000e+02
7.875000000000338674e-02;2.000000000000000042e-02;3.120000000000000000e+02
7.945312500000341338e-02;2.000000000000000042e-02;2.850000000000000000e+02
8.015625000000341227e-02;2.000000000000000042e-02;3.340000000000000000e+02
8.085937500000343892e-02;2.000000000000000042e-02;2.720000000000000000e+02
8.156250000000346556e-02;2.000000000000000042e-02;2.350000000000000000e+02
8.226562500000346445e-02;2.000000000000000042e-02;2.270000000000000000e+02
8.296875000000349110e-02;2.000000000000000042e-02;2.260000000000000000e+02
8.367187500000351774e-02;2.000000000000000042e-02;2.200000000000000000e+02
8.437500000000351663e-02;2.000000000000000042e-02;2.160000000000000000e+02
8.507812500000354328e-02;2.000000000000000042e-02;1.890000000000000000e+02
8.578125000000354217e-02;2.000000000000000042e-02;1.910000000000000000e+02
8.648437500000356881e-02;2.000000000000000042e-02;1.700000000000000000e+02
8.718750000000359546e-02;2.000000000000000042e-02;1.830000000000000000e+02
8.789062500000359435e-02;2.000000000000000042e-02;1.870000000000000000e+02
8.859375000000362099e-02;2.000000000000000042e-02;1.530000000000000000e+02
8.929687500000361988e-02;2.000000000000000042e-02;1.710000000000000000e+02
9.000000000000364653e-02;2.000000000000000042e-02;4.525000000000000000e+03


==> data/factor_0.04_histogram_ILSD.csv <==
-1.785937500000008282e-01;4.000000000000000083e-02;1.018000000000000000e+03
-1.771875000000008027e-01;4.000000000000000083e-02;6.600000000000000000e+01
-1.757812500000007772e-01;4.000000000000000083e-02;6.700000000000000000e+01
-1.743750000000007794e-01;4.000000000000000083e-02;7.500000000000000000e+01
-1.729687500000007538e-01;4.000000000000000083e-02;7.700000000000000000e+01
-1.715625000000007283e-01;4.000000000000000083e-02;9.300000000000000000e+01
-1.701562500000007028e-01;4.000000000000000083e-02;7.700000000000000000e+01
-1.687500000000006772e-01;4.000000000000000083e-02;8.800000000000000000e+01
-1.673437500000006517e-01;4.000000000000000083e-02;1.070000000000000000e+02
-1.659375000000006262e-01;4.000000000000000083e-02;1.110000000000000000e+02
-1.645312500000006006e-01;4.000000000000000083e-02;1.220000000000000000e+02
-1.631250000000006029e-01;4.000000000000000083e-02;1.260000000000000000e+02
-1.617187500000005773e-01;4.000000000000000083e-02;1.330000000000000000e+02
-1.603125000000005518e-01;4.000000000000000083e-02;1.410000000000000000e+02
-1.589062500000005262e-01;4.000000000000000083e-02;1.870000000000000000e+02
-1.575000000000005007e-01;4.000000000000000083e-02;1.650000000000000000e+02
-1.560937500000004752e-01;4.000000000000000083e-02;1.720000000000000000e+02
-1.546875000000004496e-01;4.000000000000000083e-02;2.030000000000000000e+02
-1.532812500000004241e-01;4.000000000000000083e-02;1.760000000000000000e+02
-1.518750000000004263e-01;4.000000000000000083e-02;2.050000000000000000e+02
-1.504687500000004008e-01;4.000000000000000083e-02;2.290000000000000000e+02
-1.490625000000003753e-01;4.000000000000000083e-02;2.460000000000000000e+02
-1.476562500000003497e-01;4.000000000000000083e-02;2.720000000000000000e+02
-1.462500000000003242e-01;4.000000000000000083e-02;2.870000000000000000e+02
-1.448437500000002986e-01;4.000000000000000083e-02;2.940000000000000000e+02
-1.434375000000002731e-01;4.000000000000000083e-02;3.170000000000000000e+02
-1.420312500000002753e-01;4.000000000000000083e-02;3.220000000000000000e+02
-1.406250000000002498e-01;4.000000000000000083e-02;3.870000000000000000e+02
-1.392187500000002243e-01;4.000000000000000083e-02;5.640000000000000000e+02
-1.378125000000001987e-01;4.000000000000000083e-02;4.070000000000000000e+02
-1.364062500000001732e-01;4.000000000000000083e-02;4.480000000000000000e+02
-1.350000000000001477e-01;4.000000000000000083e-02;4.550000000000000000e+02
-1.335937500000001221e-01;4.000000000000000083e-02;4.750000000000000000e+02
-1.321875000000001243e-01;4.000000000000000083e-02;5.550000000000000000e+02
-1.307812500000000988e-01;4.000000000000000083e-02;5.580000000000000000e+02
-1.293750000000000733e-01;4.000000000000000083e-02;5.850000000000000000e+02
-1.279687500000000477e-01;4.000000000000000083e-02;6.230000000000000000e+02
-1.265625000000000222e-01;4.000000000000000083e-02;7.140000000000000000e+02
-1.251562499999999967e-01;4.000000000000000083e-02;7.230000000000000000e+02
-1.237499999999999711e-01;4.000000000000000083e-02;7.460000000000000000e+02
-1.223437499999999595e-01;4.000000000000000083e-02;8.390000000000000000e+02
-1.209374999999999339e-01;4.000000000000000083e-02;9.250000000000000000e+02
-1.195312499999999223e-01;4.000000000000000083e-02;1.921000000000000000e+03
-1.181249999999998967e-01;4.000000000000000083e-02;1.208000000000000000e+03
-1.167187499999998712e-01;4.000000000000000083e-02;1.264000000000000000e+03
-1.153124999999998457e-01;4.000000000000000083e-02;1.388000000000000000e+03
-1.139062499999998201e-01;4.000000000000000083e-02;1.329000000000000000e+03
-1.124999999999998085e-01;4.000000000000000083e-02;1.436000000000000000e+03
-1.110937499999997830e-01;4.000000000000000083e-02;1.598000000000000000e+03
-1.096874999999997574e-01;4.000000000000000083e-02;1.608000000000000000e+03
-1.082812499999997458e-01;4.000000000000000083e-02;1.787000000000000000e+03
-1.068749999999997202e-01;4.000000000000000083e-02;1.912000000000000000e+03
-1.054687499999996947e-01;4.000000000000000083e-02;1.934000000000000000e+03
-1.040624999999996692e-01;4.000000000000000083e-02;2.157000000000000000e+03
-1.026562499999996575e-01;4.000000000000000083e-02;2.343000000000000000e+03
-1.012499999999996320e-01;4.000000000000000083e-02;2.513000000000000000e+03
-9.984374999999960643e-02;4.000000000000000083e-02;3.220000000000000000e+03
-9.843749999999958089e-02;4.000000000000000083e-02;3.019000000000000000e+03
-9.703124999999956923e-02;4.000000000000000083e-02;3.198000000000000000e+03
-9.562499999999954370e-02;4.000000000000000083e-02;3.416000000000000000e+03
-9.421874999999951816e-02;4.000000000000000083e-02;3.592000000000000000e+03
-9.281249999999949263e-02;4.000000000000000083e-02;4.028000000000000000e+03
-9.140624999999948097e-02;4.000000000000000083e-02;4.153000000000000000e+03
-8.999999999999945544e-02;4.000000000000000083e-02;4.498000000000000000e+03
-8.859374999999942990e-02;4.000000000000000083e-02;4.941000000000000000e+03
-8.718749999999941824e-02;4.000000000000000083e-02;5.015000000000000000e+03
-8.578124999999939271e-02;4.000000000000000083e-02;5.552000000000000000e+03
-8.437499999999936717e-02;4.000000000000000083e-02;5.969000000000000000e+03
-8.296874999999934164e-02;4.000000000000000083e-02;6.503000000000000000e+03
-8.156249999999932998e-02;4.000000000000000083e-02;6.830000000000000000e+03
-8.015624999999930445e-02;4.000000000000000083e-02;7.315000000000000000e+03
-7.874999999999927891e-02;4.000000000000000083e-02;9.187000000000000000e+03
-7.734374999999925338e-02;4.000000000000000083e-02;8.581000000000000000e+03
-7.593749999999924172e-02;4.000000000000000083e-02;9.263000000000000000e+03
-7.453124999999921618e-02;4.000000000000000083e-02;9.988000000000000000e+03
-7.312499999999919065e-02;4.000000000000000083e-02;1.060500000000000000e+04
-7.171874999999916511e-02;4.000000000000000083e-02;1.133000000000000000e+04
-7.031249999999915345e-02;4.000000000000000083e-02;1.211200000000000000e+04
-6.890624999999912792e-02;4.000000000000000083e-02;1.294400000000000000e+04
-6.749999999999910238e-02;4.000000000000000083e-02;1.402000000000000000e+04
-6.609374999999909073e-02;4.000000000000000083e-02;1.518900000000000000e+04
-6.468749999999906519e-02;4.000000000000000083e-02;1.636100000000000000e+04
-6.328124999999903966e-02;4.000000000000000083e-02;1.750700000000000000e+04
-6.187499999999901412e-02;4.000000000000000083e-02;1.867000000000000000e+04
-6.046874999999900246e-02;4.000000000000000083e-02;2.016200000000000000e+04
-5.906249999999897693e-02;4.000000000000000083e-02;6.237800000000000000e+04
-5.765624999999895139e-02;4.000000000000000083e-02;2.668500000000000000e+04
-5.624999999999892586e-02;4.000000000000000083e-02;2.840800000000000000e+04
-5.484374999999891420e-02;4.000000000000000083e-02;3.006900000000000000e+04
-5.343749999999888867e-02;4.000000000000000083e-02;3.302200000000000000e+04
-5.203124999999886313e-02;4.000000000000000083e-02;3.507000000000000000e+04
-5.062499999999883760e-02;4.000000000000000083e-02;3.768700000000000000e+04
-4.921874999999881206e-02;4.000000000000000083e-02;4.053400000000000000e+04
-4.781249999999878653e-02;4.000000000000000083e-02;4.366700000000000000e+04
-4.640624999999878875e-02;4.000000000000000083e-02;4.749200000000000000e+04
-4.499999999999876321e-02;4.000000000000000083e-02;5.093300000000000000e+04
-4.359374999999873768e-02;4.000000000000000083e-02;5.450600000000000000e+04
-4.218749999999871214e-02;4.000000000000000083e-02;5.948100000000000000e+04
-4.078124999999868661e-02;4.000000000000000083e-02;6.463100000000000000e+04
-3.937499999999866107e-02;4.000000000000000083e-02;9.415000000000000000e+04
-3.796874999999863554e-02;4.000000000000000083e-02;7.773700000000000000e+04
-3.656249999999863776e-02;4.000000000000000083e-02;8.322600000000000000e+04
-3.515624999999861222e-02;4.000000000000000083e-02;8.881400000000000000e+04
-3.374999999999858669e-02;4.000000000000000083e-02;9.545600000000000000e+04
-3.234374999999856115e-02;4.000000000000000083e-02;1.028150000000000000e+05
-3.093749999999853562e-02;4.000000000000000083e-02;1.101530000000000000e+05
-2.953124999999851008e-02;4.000000000000000083e-02;1.185620000000000000e+05
-2.812499999999848455e-02;4.000000000000000083e-02;1.278400000000000000e+05
-2.671874999999845901e-02;4.000000000000000083e-02;1.382630000000000000e+05
-2.531249999999846123e-02;4.000000000000000083e-02;1.499090000000000000e+05
-2.390624999999843570e-02;4.000000000000000083e-02;1.625310000000000000e+05
-2.249999999999841016e-02;4.000000000000000083e-02;1.775230000000000000e+05
-2.109374999999838463e-02;4.000000000000000083e-02;1.966160000000000000e+05
-1.968749999999835909e-02;4.000000000000000083e-02;3.985900000000000000e+05
-1.828124999999833356e-02;4.000000000000000083e-02;2.327900000000000000e+05
-1.687499999999830802e-02;4.000000000000000083e-02;2.464690000000000000e+05
-1.546874999999831024e-02;4.000000000000000083e-02;2.648010000000000000e+05
-1.406249999999828471e-02;4.000000000000000083e-02;2.847370000000000000e+05
-1.265624999999825917e-02;4.000000000000000083e-02;3.095090000000000000e+05
-1.124999999999823364e-02;4.000000000000000083e-02;3.394550000000000000e+05
-9.843749999998208100e-03;4.000000000000000083e-02;3.749630000000000000e+05
-8.437499999998182565e-03;4.000000000000000083e-02;4.244050000000000000e+05
-7.031249999998157030e-03;4.000000000000000083e-02;4.901780000000000000e+05
-5.624999999998131495e-03;4.000000000000000083e-02;5.873980000000000000e+05
-4.218749999998133715e-03;4.000000000000000083e-02;7.383550000000000000e+05
-2.812499999998108180e-03;4.000000000000000083e-02;9.876320000000000000e+05
-1.406249999998082645e-03;4.000000000000000083e-02;1.412733000000000000e+06
1.942890293094023946e-15;4.000000000000000083e-02;6.562106000000000000e+06
1.406250000001968425e-03;4.000000000000000083e-02;2.841284000000000000e+06
2.812500000001993961e-03;4.000000000000000083e-02;2.024612000000000000e+06
4.218750000002019496e-03;4.000000000000000083e-02;1.560706000000000000e+06
5.625000000002017275e-03;4.000000000000000083e-02;1.154310000000000000e+06
7.031250000002042810e-03;4.000000000000000083e-02;8.642030000000000000e+05
8.437500000002068345e-03;4.000000000000000083e-02;6.698950000000000000e+05
9.843750000002093881e-03;4.000000000000000083e-02;5.461070000000000000e+05
1.125000000000211942e-02;4.000000000000000083e-02;4.660410000000000000e+05
1.265625000000214495e-02;4.000000000000000083e-02;4.103040000000000000e+05
1.406250000000217049e-02;4.000000000000000083e-02;3.666600000000000000e+05
1.546875000000219602e-02;4.000000000000000083e-02;3.304080000000000000e+05
1.687500000000219380e-02;4.000000000000000083e-02;3.024410000000000000e+05
1.828125000000221934e-02;4.000000000000000083e-02;2.784390000000000000e+05
1.968750000000224487e-02;4.000000000000000083e-02;2.611210000000000000e+05
2.109375000000227041e-02;4.000000000000000083e-02;6.351940000000000000e+05
2.250000000000229594e-02;4.000000000000000083e-02;2.229290000000000000e+05
2.390625000000232148e-02;4.000000000000000083e-02;2.019240000000000000e+05
2.531250000000234701e-02;4.000000000000000083e-02;1.846890000000000000e+05
2.671875000000234479e-02;4.000000000000000083e-02;1.696340000000000000e+05
2.812500000000237033e-02;4.000000000000000083e-02;1.558290000000000000e+05
2.953125000000239586e-02;4.000000000000000083e-02;1.447910000000000000e+05
3.093750000000242140e-02;4.000000000000000083e-02;1.318380000000000000e+05
3.234375000000244693e-02;4.000000000000000083e-02;1.221870000000000000e+05
3.375000000000247247e-02;4.000000000000000083e-02;1.132870000000000000e+05
3.515625000000249800e-02;4.000000000000000083e-02;1.047050000000000000e+05
3.656250000000252354e-02;4.000000000000000083e-02;9.664700000000000000e+04
3.796875000000252132e-02;4.000000000000000083e-02;9.107900000000000000e+04
3.937500000000254685e-02;4.000000000000000083e-02;8.481200000000000000e+04
4.078125000000257239e-02;4.000000000000000083e-02;1.018580000000000000e+05
4.218750000000259792e-02;4.000000000000000083e-02;7.112500000000000000e+04
4.359375000000262346e-02;4.000000000000000083e-02;6.539300000000000000e+04
4.500000000000264899e-02;4.000000000000000083e-02;6.019400000000000000e+04
4.640625000000267453e-02;4.000000000000000083e-02;5.551800000000000000e+04
4.781250000000267231e-02;4.000000000000000083e-02;5.148700000000000000e+04
4.921875000000269784e-02;4.000000000000000083e-02;4.838700000000000000e+04
5.062500000000272338e-02;4.000000000000000083e-02;4.485700000000000000e+04
5.203125000000274891e-02;4.000000000000000083e-02;4.192100000000000000e+04
5.343750000000277445e-02;4.000000000000000083e-02;3.907600000000000000e+04
5.484375000000279998e-02;4.000000000000000083e-02;3.650800000000000000e+04
5.625000000000282552e-02;4.000000000000000083e-02;3.344800000000000000e+04
5.765625000000285105e-02;4.000000000000000083e-02;3.150100000000000000e+04
5.906250000000284883e-02;4.000000000000000083e-02;2.955400000000000000e+04
6.046875000000287437e-02;4.000000000000000083e-02;1.375830000000000000e+05
6.187500000000289990e-02;4.000000000000000083e-02;2.164000000000000000e+04
6.328125000000292544e-02;4.000000000000000083e-02;2.011800000000000000e+04
6.468750000000295097e-02;4.000000000000000083e-02;1.879000000000000000e+04
6.609375000000297651e-02;4.000000000000000083e-02;1.727400000000000000e+04
6.750000000000300204e-02;4.000000000000000083e-02;1.630700000000000000e+04
6.890625000000299982e-02;4.000000000000000083e-02;1.504100000000000000e+04
7.031250000000302536e-02;4.000000000000000083e-02;1.388000000000000000e+04
7.171875000000307865e-02;4.000000000000000083e-02;1.277400000000000000e+04
7.312500000000307643e-02;4.000000000000000083e-02;1.213800000000000000e+04
7.453125000000307421e-02;4.000000000000000083e-02;1.136100000000000000e+04
7.593750000000312750e-02;4.000000000000000083e-02;1.049000000000000000e+04
7.734375000000312528e-02;4.000000000000000083e-02;9.678000000000000000e+03
7.875000000000317857e-02;4.000000000000000083e-02;9.071000000000000000e+03
8.015625000000317635e-02;4.000000000000000083e-02;9.347000000000000000e+03
8.156250000000322964e-02;4.000000000000000083e-02;7.738000000000000000e+03
8.296875000000322742e-02;4.000000000000000083e-02;7.238000000000000000e+03
8.437500000000328071e-02;4.000000000000000083e-02;6.828000000000000000e+03
8.578125000000327849e-02;4.000000000000000083e-02;6.347000000000000000e+03
8.718750000000327627e-02;4.000000000000000083e-02;5.964000000000000000e+03
8.859375000000332956e-02;4.000000000000000083e-02;5.825000000000000000e+03
9.000000000000332734e-02;4.000000000000000083e-02;5.323000000000000000e+03
9.140625000000338063e-02;4.000000000000000083e-02;4.974000000000000000e+03
9.281250000000337841e-02;4.000000000000000083e-02;4.610000000000000000e+03
9.421875000000343170e-02;4.000000000000000083e-02;4.239000000000000000e+03
9.562500000000342948e-02;4.000000000000000083e-02;3.965000000000000000e+03
9.703125000000342726e-02;4.000000000000000083e-02;3.810000000000000000e+03
9.843750000000348055e-02;4.000000000000000083e-02;3.552000000000000000e+03
9.984375000000347833e-02;4.000000000000000083e-02;3.309000000000000000e+03
1.012500000000035316e-01;4.000000000000000083e-02;3.710000000000000000e+03
1.026562500000035294e-01;4.000000000000000083e-02;2.746000000000000000e+03
1.040625000000035827e-01;4.000000000000000083e-02;2.520000000000000000e+03
1.054687500000035805e-01;4.000000000000000083e-02;2.394000000000000000e+03
1.068750000000035782e-01;4.000000000000000083e-02;2.321000000000000000e+03
1.082812500000036315e-01;4.000000000000000083e-02;2.133000000000000000e+03
1.096875000000036293e-01;4.000000000000000083e-02;2.032000000000000000e+03
1.110937500000036826e-01;4.000000000000000083e-02;1.925000000000000000e+03
1.125000000000036804e-01;4.000000000000000083e-02;1.816000000000000000e+03
1.139062500000037337e-01;4.000000000000000083e-02;1.689000000000000000e+03
1.153125000000037315e-01;4.000000000000000083e-02;1.668000000000000000e+03
1.167187500000037292e-01;4.000000000000000083e-02;1.539000000000000000e+03
1.181250000000037825e-01;4.000000000000000083e-02;1.518000000000000000e+03
1.195312500000037803e-01;4.000000000000000083e-02;1.483000000000000000e+03
1.209375000000038336e-01;4.000000000000000083e-02;1.943000000000000000e+03
1.223437500000038314e-01;4.000000000000000083e-02;1.280000000000000000e+03
1.237500000000038847e-01;4.000000000000000083e-02;1.081000000000000000e+03
1.251562500000038824e-01;4.000000000000000083e-02;1.031000000000000000e+03
1.265625000000039357e-01;4.000000000000000083e-02;9.430000000000000000e+02
1.279687500000039335e-01;4.000000000000000083e-02;9.320000000000000000e+02
1.293750000000039313e-01;4.000000000000000083e-02;8.640000000000000000e+02
1.307812500000039846e-01;4.000000000000000083e-02;7.830000000000000000e+02
1.321875000000039824e-01;4.000000000000000083e-02;7.610000000000000000e+02
1.335937500000040357e-01;4.000000000000000083e-02;6.970000000000000000e+02
1.350000000000040334e-01;4.000000000000000083e-02;6.490000000000000000e+02
1.364062500000040867e-01;4.000000000000000083e-02;6.460000000000000000e+02
1.378125000000040845e-01;4.000000000000000083e-02;6.260000000000000000e+02
1.392187500000040823e-01;4.000000000000000083e-02;5.620000000000000000e+02
1.406250000000041356e-01;4.000000000000000083e-02;6.820000000000000000e+02
1.420312500000041334e-01;4.000000000000000083e-02;5.520000000000000000e+02
1.434375000000041867e-01;4.000000000000000083e-02;5.070000000000000000e+02
1.448437500000041844e-01;4.000000000000000083e-02;4.330000000000000000e+02
1.462500000000042377e-01;4.000000000000000083e-02;4.520000000000000000e+02
1.476562500000042355e-01;4.000000000000000083e-02;4.250000000000000000e+02
1.490625000000042333e-01;4.000000000000000083e-02;4.290000000000000000e+02
1.504687500000042866e-01;4.000000000000000083e-02;3.790000000000000000e+02
1.518750000000042844e-01;4.000000000000000083e-02;3.720000000000000000e+02
1.532812500000043376e-01;4.000000000000000083e-02;3.750000000000000000e+02
1.546875000000043354e-01;4.000000000000000083e-02;3.280000000000000000e+02
1.560937500000043887e-01;4.000000000000000083e-02;3.420000000000000000e+02
1.575000000000043865e-01;4.000000000000000083e-02;3.080000000000000000e+02
1.589062500000043843e-01;4.000000000000000083e-02;2.920000000000000000e+02
1.603125000000044376e-01;4.000000000000000083e-02;3.310000000000000000e+02
1.617187500000044353e-01;4.000000000000000083e-02;2.720000000000000000e+02
1.631250000000044886e-01;4.000000000000000083e-02;2.390000000000000000e+02
1.645312500000044864e-01;4.000000000000000083e-02;2.230000000000000000e+02
1.659375000000045397e-01;4.000000000000000083e-02;2.290000000000000000e+02
1.673437500000045375e-01;4.000000000000000083e-02;2.100000000000000000e+02
1.687500000000045908e-01;4.000000000000000083e-02;2.180000000000000000e+02
1.701562500000045886e-01;4.000000000000000083e-02;1.930000000000000000e+02
1.715625000000045863e-01;4.000000000000000083e-02;1.870000000000000000e+02
1.729687500000046396e-01;4.000000000000000083e-02;1.760000000000000000e+02
1.743750000000046374e-01;4.000000000000000083e-02;1.810000000000000000e+02
1.757812500000046907e-01;4.000000000000000083e-02;1.860000000000000000e+02
1.771875000000046885e-01;4.000000000000000083e-02;1.530000000000000000e+02
1.785937500000047418e-01;4.000000000000000083e-02;1.760000000000000000e+02
1.800000000000047395e-01;4.000000000000000083e-02;4.516000000000000000e+03


==> data/factor_0.1_histogram_ILSD.csv <==
-4.464843750000028200e-01;1.000000000000000056e-01;9.860000000000000000e+02
-4.429687500000027978e-01;1.000000000000000056e-01;6.000000000000000000e+01
-4.394531250000027756e-01;1.000000000000000056e-01;6.500000000000000000e+01
-4.359375000000027534e-01;1.000000000000000056e-01;6.900000000000000000e+01
-4.324218750000027311e-01;1.000000000000000056e-01;7.700000000000000000e+01
-4.289062500000027089e-01;1.000000000000000056e-01;1.030000000000000000e+02
-4.253906250000026867e-01;1.000000000000000056e-01;7.700000000000000000e+01
-4.218750000000026645e-01;1.000000000000000056e-01;8.500000000000000000e+01
-4.183593750000026423e-01;1.000000000000000056e-01;1.010000000000000000e+02
-4.148437500000026201e-01;1.000000000000000056e-01;1.020000000000000000e+02
-4.113281250000025979e-01;1.000000000000000056e-01;1.240000000000000000e+02
-4.078125000000025757e-01;1.000000000000000056e-01;1.210000000000000000e+02
-4.042968750000025535e-01;1.000000000000000056e-01;1.390000000000000000e+02
-4.007812500000025313e-01;1.000000000000000056e-01;1.500000000000000000e+02
-3.972656250000025091e-01;1.000000000000000056e-01;1.950000000000000000e+02
-3.937500000000024869e-01;1.000000000000000056e-01;1.550000000000000000e+02
-3.902343750000024647e-01;1.000000000000000056e-01;1.690000000000000000e+02
-3.867187500000024425e-01;1.000000000000000056e-01;1.950000000000000000e+02
-3.832031250000024203e-01;1.000000000000000056e-01;1.750000000000000000e+02
-3.796875000000023981e-01;1.000000000000000056e-01;1.970000000000000000e+02
-3.761718750000023759e-01;1.000000000000000056e-01;2.390000000000000000e+02
-3.726562500000023537e-01;1.000000000000000056e-01;2.440000000000000000e+02
-3.691406250000023315e-01;1.000000000000000056e-01;2.710000000000000000e+02
-3.656250000000023093e-01;1.000000000000000056e-01;2.840000000000000000e+02
-3.621093750000022871e-01;1.000000000000000056e-01;2.860000000000000000e+02
-3.585937500000022649e-01;1.000000000000000056e-01;3.170000000000000000e+02
-3.550781250000022427e-01;1.000000000000000056e-01;3.310000000000000000e+02
-3.515625000000022204e-01;1.000000000000000056e-01;3.820000000000000000e+02
-3.480468750000021982e-01;1.000000000000000056e-01;5.440000000000000000e+02
-3.445312500000021760e-01;1.000000000000000056e-01;4.240000000000000000e+02
-3.410156250000021538e-01;1.000000000000000056e-01;4.300000000000000000e+02
-3.375000000000021316e-01;1.000000000000000056e-01;4.630000000000000000e+02
-3.339843750000021094e-01;1.000000000000000056e-01;4.880000000000000000e+02
-3.304687500000020872e-01;1.000000000000000056e-01;5.470000000000000000e+02
-3.269531250000020650e-01;1.000000000000000056e-01;5.350000000000000000e+02
-3.234375000000020428e-01;1.000000000000000056e-01;5.820000000000000000e+02
-3.199218750000020206e-01;1.000000000000000056e-01;6.180000000000000000e+02
-3.164062500000019984e-01;1.000000000000000056e-01;6.980000000000000000e+02
-3.128906250000019762e-01;1.000000000000000056e-01;7.290000000000000000e+02
-3.093750000000019540e-01;1.000000000000000056e-01;7.450000000000000000e+02
-3.058593750000019318e-01;1.000000000000000056e-01;8.470000000000000000e+02
-3.023437500000019096e-01;1.000000000000000056e-01;9.540000000000000000e+02
-2.988281250000018874e-01;1.000000000000000056e-01;1.882000000000000000e+03
-2.953125000000018652e-01;1.000000000000000056e-01;1.221000000000000000e+03
-2.917968750000018430e-01;1.000000000000000056e-01;1.251000000000000000e+03
-2.882812500000018208e-01;1.000000000000000056e-01;1.370000000000000000e+03
-2.847656250000017986e-01;1.000000000000000056e-01;1.346000000000000000e+03
-2.812500000000017764e-01;1.000000000000000056e-01;1.431000000000000000e+03
-2.777343750000017542e-01;1.000000000000000056e-01;1.620000000000000000e+03
-2.742187500000017319e-01;1.000000000000000056e-01;1.622000000000000000e+03
-2.707031250000017097e-01;1.000000000000000056e-01;1.753000000000000000e+03
-2.671875000000016875e-01;1.000000000000000056e-01;1.908000000000000000e+03
-2.636718750000016653e-01;1.000000000000000056e-01;1.952000000000000000e+03
-2.601562500000016431e-01;1.000000000000000056e-01;2.129000000000000000e+03
-2.566406250000016209e-01;1.000000000000000056e-01;2.341000000000000000e+03
-2.531250000000015987e-01;1.000000000000000056e-01;2.480000000000000000e+03
-2.496093750000015765e-01;1.000000000000000056e-01;3.272000000000000000e+03
-2.460937500000015543e-01;1.000000000000000056e-01;2.979000000000000000e+03
-2.425781250000015321e-01;1.000000000000000056e-01;3.204000000000000000e+03
-2.390625000000015099e-01;1.000000000000000056e-01;3.432000000000000000e+03
-2.355468750000014877e-01;1.000000000000000056e-01;3.608000000000000000e+03
-2.320312500000014655e-01;1.000000000000000056e-01;4.020000000000000000e+03
-2.285156250000014433e-01;1.000000000000000056e-01;4.117000000000000000e+03
-2.250000000000014211e-01;1.000000000000000056e-01;4.510000000000000000e+03
-2.214843750000013989e-01;1.000000000000000056e-01;4.907000000000000000e+03
-2.179687500000013767e-01;1.000000000000000056e-01;5.057000000000000000e+03
-2.144531250000013545e-01;1.000000000000000056e-01;5.520000000000000000e+03
-2.109375000000013323e-01;1.000000000000000056e-01;5.986000000000000000e+03
-2.074218750000013101e-01;1.000000000000000056e-01;6.535000000000000000e+03
-2.039062500000012879e-01;1.000000000000000056e-01;6.808000000000000000e+03
-2.003906250000012657e-01;1.000000000000000056e-01;7.314000000000000000e+03
-1.968750000000012434e-01;1.000000000000000056e-01;9.164000000000000000e+03
-1.933593750000012212e-01;1.000000000000000056e-01;8.603000000000000000e+03
-1.898437500000011990e-01;1.000000000000000056e-01;9.239000000000000000e+03
-1.863281250000011768e-01;1.000000000000000056e-01;1.002700000000000000e+04
-1.828125000000011546e-01;1.000000000000000056e-01;1.057500000000000000e+04
-1.792968750000011324e-01;1.000000000000000056e-01;1.135200000000000000e+04
-1.757812500000011102e-01;1.000000000000000056e-01;1.209800000000000000e+04
-1.722656250000010880e-01;1.000000000000000056e-01;1.297900000000000000e+04
-1.687500000000010658e-01;1.000000000000000056e-01;1.401200000000000000e+04
-1.652343750000010436e-01;1.000000000000000056e-01;1.514300000000000000e+04
-1.617187500000010214e-01;1.000000000000000056e-01;1.637000000000000000e+04
-1.582031250000009992e-01;1.000000000000000056e-01;1.756400000000000000e+04
-1.546875000000009770e-01;1.000000000000000056e-01;1.861700000000000000e+04
-1.511718750000009548e-01;1.000000000000000056e-01;2.018500000000000000e+04
-1.476562500000009326e-01;1.000000000000000056e-01;6.227800000000000000e+04
-1.441406250000009104e-01;1.000000000000000056e-01;2.665200000000000000e+04
-1.406250000000008882e-01;1.000000000000000056e-01;2.844100000000000000e+04
-1.371093750000008660e-01;1.000000000000000056e-01;3.015600000000000000e+04
-1.335937500000008438e-01;1.000000000000000056e-01;3.295900000000000000e+04
-1.300781250000008216e-01;1.000000000000000056e-01;3.513400000000000000e+04
-1.265625000000007994e-01;1.000000000000000056e-01;3.771900000000000000e+04
-1.230468750000007772e-01;1.000000000000000056e-01;4.046300000000000000e+04
-1.195312500000007550e-01;1.000000000000000056e-01;4.365200000000000000e+04
-1.160156250000007327e-01;1.000000000000000056e-01;4.750700000000000000e+04
-1.125000000000007105e-01;1.000000000000000056e-01;5.097200000000000000e+04
-1.089843750000006883e-01;1.000000000000000056e-01;5.455300000000000000e+04
-1.054687500000006661e-01;1.000000000000000056e-01;5.940400000000000000e+04
-1.019531250000006439e-01;1.000000000000000056e-01;6.481200000000000000e+04
-9.843750000000062172e-02;1.000000000000000056e-01;9.400500000000000000e+04
-9.492187500000059952e-02;1.000000000000000056e-01;7.772300000000000000e+04
-9.140625000000057732e-02;1.000000000000000056e-01;8.330600000000000000e+04
-8.789062500000055511e-02;1.000000000000000056e-01;8.889500000000000000e+04
-8.437500000000053291e-02;1.000000000000000056e-01;9.544700000000000000e+04
-8.085937500000051070e-02;1.000000000000000056e-01;1.026770000000000000e+05
-7.734375000000048850e-02;1.000000000000000056e-01;1.102000000000000000e+05
-7.382812500000046629e-02;1.000000000000000056e-01;1.185880000000000000e+05
-7.031250000000044409e-02;1.000000000000000056e-01;1.279950000000000000e+05
-6.679687500000042188e-02;1.000000000000000056e-01;1.381770000000000000e+05
-6.328125000000039968e-02;1.000000000000000056e-01;1.498140000000000000e+05
-5.976562500000037748e-02;1.000000000000000056e-01;1.626840000000000000e+05
-5.625000000000035527e-02;1.000000000000000056e-01;1.775500000000000000e+05
-5.273437500000033307e-02;1.000000000000000056e-01;1.965970000000000000e+05
-4.921875000000031086e-02;1.000000000000000056e-01;3.983200000000000000e+05
-4.570312500000028866e-02;1.000000000000000056e-01;2.327940000000000000e+05
-4.218750000000026645e-02;1.000000000000000056e-01;2.465700000000000000e+05
-3.867187500000024425e-02;1.000000000000000056e-01;2.646800000000000000e+05
-3.515625000000022204e-02;1.000000000000000056e-01;2.849030000000000000e+05
-3.164062500000019984e-02;1.000000000000000056e-01;3.093480000000000000e+05
-2.812500000000017764e-02;1.000000000000000056e-01;3.395070000000000000e+05
-2.460937500000015543e-02;1.000000000000000056e-01;3.748230000000000000e+05
-2.109375000000013323e-02;1.000000000000000056e-01;4.244790000000000000e+05
-1.757812500000011102e-02;1.000000000000000056e-01;4.901320000000000000e+05
-1.406250000000008882e-02;1.000000000000000056e-01;5.872060000000000000e+05
-1.054687500000006661e-02;1.000000000000000056e-01;7.385440000000000000e+05
-7.031250000000044409e-03;1.000000000000000056e-01;9.876170000000000000e+05
-3.515625000000022204e-03;1.000000000000000056e-01;1.412941000000000000e+06
0.000000000000000000e+00;1.000000000000000056e-01;3.327478000000000000e+06
3.515625000000022204e-03;1.000000000000000056e-01;6.075264000000000000e+06
7.031250000000044409e-03;1.000000000000000056e-01;2.025690000000000000e+06
1.054687500000006661e-02;1.000000000000000056e-01;1.561024000000000000e+06
1.406250000000008882e-02;1.000000000000000056e-01;1.154556000000000000e+06
1.757812500000011102e-02;1.000000000000000056e-01;8.638530000000000000e+05
2.109375000000013323e-02;1.000000000000000056e-01;6.701960000000000000e+05
2.460937500000015543e-02;1.000000000000000056e-01;5.459880000000000000e+05
2.812500000000017764e-02;1.000000000000000056e-01;4.660110000000000000e+05
3.164062500000019984e-02;1.000000000000000056e-01;4.104030000000000000e+05
3.515625000000022204e-02;1.000000000000000056e-01;3.665050000000000000e+05
3.867187500000024425e-02;1.000000000000000056e-01;3.303690000000000000e+05
4.218750000000026645e-02;1.000000000000000056e-01;3.021880000000000000e+05
4.570312500000028866e-02;1.000000000000000056e-01;2.786260000000000000e+05
4.921875000000031086e-02;1.000000000000000056e-01;2.611800000000000000e+05
5.273437500000033307e-02;1.000000000000000056e-01;6.347280000000000000e+05
5.625000000000035527e-02;1.000000000000000056e-01;2.227460000000000000e+05
5.976562500000037748e-02;1.000000000000000056e-01;2.020600000000000000e+05
6.328125000000039968e-02;1.000000000000000056e-01;1.847020000000000000e+05
6.679687500000042188e-02;1.000000000000000056e-01;1.694980000000000000e+05
7.031250000000044409e-02;1.000000000000000056e-01;1.558350000000000000e+05
7.382812500000046629e-02;1.000000000000000056e-01;1.448880000000000000e+05
7.734375000000048850e-02;1.000000000000000056e-01;1.319240000000000000e+05
8.085937500000051070e-02;1.000000000000000056e-01;1.221160000000000000e+05
8.437500000000053291e-02;1.000000000000000056e-01;1.133260000000000000e+05
8.789062500000055511e-02;1.000000000000000056e-01;1.046560000000000000e+05
9.140625000000057732e-02;1.000000000000000056e-01;9.663000000000000000e+04
9.492187500000059952e-02;1.000000000000000056e-01;9.118200000000000000e+04
9.843750000000062172e-02;1.000000000000000056e-01;8.489400000000000000e+04
1.019531250000006439e-01;1.000000000000000056e-01;1.017470000000000000e+05
1.054687500000006661e-01;1.000000000000000056e-01;7.118700000000000000e+04
1.089843750000006883e-01;1.000000000000000056e-01;6.536000000000000000e+04
1.125000000000007105e-01;1.000000000000000056e-01;6.014300000000000000e+04
1.160156250000007327e-01;1.000000000000000056e-01;5.553600000000000000e+04
1.195312500000007550e-01;1.000000000000000056e-01;5.156200000000000000e+04
1.230468750000007772e-01;1.000000000000000056e-01;4.836000000000000000e+04
1.265625000000007994e-01;1.000000000000000056e-01;4.486100000000000000e+04
1.300781250000008216e-01;1.000000000000000056e-01;4.200800000000000000e+04
1.335937500000008438e-01;1.000000000000000056e-01;3.888800000000000000e+04
1.371093750000008660e-01;1.000000000000000056e-01;3.659900000000000000e+04
1.406250000000008882e-01;1.000000000000000056e-01;3.353300000000000000e+04
1.441406250000009104e-01;1.000000000000000056e-01;3.147200000000000000e+04
1.476562500000009326e-01;1.000000000000000056e-01;2.959000000000000000e+04
1.511718750000009548e-01;1.000000000000000056e-01;1.374700000000000000e+05
1.546875000000009770e-01;1.000000000000000056e-01;2.166700000000000000e+04
1.582031250000009992e-01;1.000000000000000056e-01;2.014000000000000000e+04
1.617187500000010214e-01;1.000000000000000056e-01;1.880400000000000000e+04
1.652343750000010436e-01;1.000000000000000056e-01;1.727400000000000000e+04
1.687500000000010658e-01;1.000000000000000056e-01;1.632100000000000000e+04
1.722656250000010880e-01;1.000000000000000056e-01;1.505100000000000000e+04
1.757812500000011102e-01;1.000000000000000056e-01;1.382900000000000000e+04
1.792968750000011324e-01;1.000000000000000056e-01;1.280600000000000000e+04
1.828125000000011546e-01;1.000000000000000056e-01;1.212600000000000000e+04
1.863281250000011768e-01;1.000000000000000056e-01;1.134200000000000000e+04
1.898437500000011990e-01;1.000000000000000056e-01;1.043100000000000000e+04
1.933593750000012212e-01;1.000000000000000056e-01;9.700000000000000000e+03
1.968750000000012434e-01;1.000000000000000056e-01;9.063000000000000000e+03
2.003906250000012657e-01;1.000000000000000056e-01;9.370000000000000000e+03
2.039062500000012879e-01;1.000000000000000056e-01;7.733000000000000000e+03
2.074218750000013101e-01;1.000000000000000056e-01;7.221000000000000000e+03
2.109375000000013323e-01;1.000000000000000056e-01;6.894000000000000000e+03
2.144531250000013545e-01;1.000000000000000056e-01;6.330000000000000000e+03
2.179687500000013767e-01;1.000000000000000056e-01;5.986000000000000000e+03
2.214843750000013989e-01;1.000000000000000056e-01;5.796000000000000000e+03
2.250000000000014211e-01;1.000000000000000056e-01;5.315000000000000000e+03
2.285156250000014433e-01;1.000000000000000056e-01;4.971000000000000000e+03
2.320312500000014655e-01;1.000000000000000056e-01;4.593000000000000000e+03
2.355468750000014877e-01;1.000000000000000056e-01;4.247000000000000000e+03
2.390625000000015099e-01;1.000000000000000056e-01;3.965000000000000000e+03
2.425781250000015321e-01;1.000000000000000056e-01;3.805000000000000000e+03
2.460937500000015543e-01;1.000000000000000056e-01;3.550000000000000000e+03
2.496093750000015765e-01;1.000000000000000056e-01;3.281000000000000000e+03
2.531250000000015987e-01;1.000000000000000056e-01;3.710000000000000000e+03
2.566406250000016209e-01;1.000000000000000056e-01;2.733000000000000000e+03
2.601562500000016431e-01;1.000000000000000056e-01;2.545000000000000000e+03
2.636718750000016653e-01;1.000000000000000056e-01;2.352000000000000000e+03
2.671875000000016875e-01;1.000000000000000056e-01;2.365000000000000000e+03
2.707031250000017097e-01;1.000000000000000056e-01;2.144000000000000000e+03
2.742187500000017319e-01;1.000000000000000056e-01;2.025000000000000000e+03
2.777343750000017542e-01;1.000000000000000056e-01;1.927000000000000000e+03
2.812500000000017764e-01;1.000000000000000056e-01;1.793000000000000000e+03
2.847656250000017986e-01;1.000000000000000056e-01;1.692000000000000000e+03
2.882812500000018208e-01;1.000000000000000056e-01;1.666000000000000000e+03
2.917968750000018430e-01;1.000000000000000056e-01;1.544000000000000000e+03
2.953125000000018652e-01;1.000000000000000056e-01;1.503000000000000000e+03
2.988281250000018874e-01;1.000000000000000056e-01;1.477000000000000000e+03
3.023437500000019096e-01;1.000000000000000056e-01;1.924000000000000000e+03
3.058593750000019318e-01;1.000000000000000056e-01;1.289000000000000000e+03
3.093750000000019540e-01;1.000000000000000056e-01;1.080000000000000000e+03
3.128906250000019762e-01;1.000000000000000056e-01;1.019000000000000000e+03
3.164062500000019984e-01;1.000000000000000056e-01;9.440000000000000000e+02
3.199218750000020206e-01;1.000000000000000056e-01;9.250000000000000000e+02
3.234375000000020428e-01;1.000000000000000056e-01;8.860000000000000000e+02
3.269531250000020650e-01;1.000000000000000056e-01;7.730000000000000000e+02
3.304687500000020872e-01;1.000000000000000056e-01;7.390000000000000000e+02
3.339843750000021094e-01;1.000000000000000056e-01;7.100000000000000000e+02
3.375000000000021316e-01;1.000000000000000056e-01;6.490000000000000000e+02
3.410156250000021538e-01;1.000000000000000056e-01;6.560000000000000000e+02
3.445312500000021760e-01;1.000000000000000056e-01;6.050000000000000000e+02
3.480468750000021982e-01;1.000000000000000056e-01;5.620000000000000000e+02
3.515625000000022204e-01;1.000000000000000056e-01;6.720000000000000000e+02
3.550781250000022427e-01;1.000000000000000056e-01;5.530000000000000000e+02
3.585937500000022649e-01;1.000000000000000056e-01;5.030000000000000000e+02
3.621093750000022871e-01;1.000000000000000056e-01;4.440000000000000000e+02
3.656250000000023093e-01;1.000000000000000056e-01;4.410000000000000000e+02
3.691406250000023315e-01;1.000000000000000056e-01;4.230000000000000000e+02
3.726562500000023537e-01;1.000000000000000056e-01;4.260000000000000000e+02
3.761718750000023759e-01;1.000000000000000056e-01;3.730000000000000000e+02
3.796875000000023981e-01;1.000000000000000056e-01;3.780000000000000000e+02
3.832031250000024203e-01;1.000000000000000056e-01;3.700000000000000000e+02
3.867187500000024425e-01;1.000000000000000056e-01;3.240000000000000000e+02
3.902343750000024647e-01;1.000000000000000056e-01;3.440000000000000000e+02
3.937500000000024869e-01;1.000000000000000056e-01;2.990000000000000000e+02
3.972656250000025091e-01;1.000000000000000056e-01;2.950000000000000000e+02
4.007812500000025313e-01;1.000000000000000056e-01;3.130000000000000000e+02
4.042968750000025535e-01;1.000000000000000056e-01;2.710000000000000000e+02
4.078125000000025757e-01;1.000000000000000056e-01;2.460000000000000000e+02
4.113281250000025979e-01;1.000000000000000056e-01;2.320000000000000000e+02
4.148437500000026201e-01;1.000000000000000056e-01;2.150000000000000000e+02
4.183593750000026423e-01;1.000000000000000056e-01;2.080000000000000000e+02
4.218750000000026645e-01;1.000000000000000056e-01;2.170000000000000000e+02
4.253906250000026867e-01;1.000000000000000056e-01;1.980000000000000000e+02
4.289062500000027089e-01;1.000000000000000056e-01;1.780000000000000000e+02
4.324218750000027311e-01;1.000000000000000056e-01;1.930000000000000000e+02
4.359375000000027534e-01;1.000000000000000056e-01;1.770000000000000000e+02
4.394531250000027756e-01;1.000000000000000056e-01;1.880000000000000000e+02
4.429687500000027978e-01;1.000000000000000056e-01;1.590000000000000000e+02
4.464843750000028200e-01;1.000000000000000056e-01;1.670000000000000000e+02
4.500000000000028422e-01;1.000000000000000056e-01;4.483000000000000000e+03


==> data/factor_0.2_histogram_ILSD.csv <==
-8.929687500000019762e-01;2.000000000000000111e-01;8.000000000000000000e+02
-8.859375000000019318e-01;2.000000000000000111e-01;6.500000000000000000e+01
-8.789062500000018874e-01;2.000000000000000111e-01;6.100000000000000000e+01
-8.718750000000018430e-01;2.000000000000000111e-01;6.300000000000000000e+01
-8.648437500000016875e-01;2.000000000000000111e-01;6.200000000000000000e+01
-8.578125000000016431e-01;2.000000000000000111e-01;7.700000000000000000e+01
-8.507812500000015987e-01;2.000000000000000111e-01;7.000000000000000000e+01
-8.437500000000015543e-01;2.000000000000000111e-01;7.700000000000000000e+01
-8.367187500000015099e-01;2.000000000000000111e-01;9.100000000000000000e+01
-8.296875000000014655e-01;2.000000000000000111e-01;9.600000000000000000e+01
-8.226562500000014211e-01;2.000000000000000111e-01;1.050000000000000000e+02
-8.156250000000013767e-01;2.000000000000000111e-01;1.030000000000000000e+02
-8.085937500000013323e-01;2.000000000000000111e-01;1.100000000000000000e+02
-8.015625000000012879e-01;2.000000000000000111e-01;1.300000000000000000e+02
-7.945312500000011324e-01;2.000000000000000111e-01;1.580000000000000000e+02
-7.875000000000010880e-01;2.000000000000000111e-01;1.460000000000000000e+02
-7.804687500000010436e-01;2.000000000000000111e-01;1.730000000000000000e+02
-7.734375000000009992e-01;2.000000000000000111e-01;1.950000000000000000e+02
-7.664062500000009548e-01;2.000000000000000111e-01;1.640000000000000000e+02
-7.593750000000009104e-01;2.000000000000000111e-01;1.750000000000000000e+02
-7.523437500000008660e-01;2.000000000000000111e-01;2.210000000000000000e+02
-7.453125000000007105e-01;2.000000000000000111e-01;2.540000000000000000e+02
-7.382812500000006661e-01;2.000000000000000111e-01;2.420000000000000000e+02
-7.312500000000006217e-01;2.000000000000000111e-01;2.640000000000000000e+02
-7.242187500000005773e-01;2.000000000000000111e-01;2.830000000000000000e+02
-7.171875000000005329e-01;2.000000000000000111e-01;3.100000000000000000e+02
-7.101562500000004885e-01;2.000000000000000111e-01;3.200000000000000000e+02
-7.031250000000004441e-01;2.000000000000000111e-01;3.550000000000000000e+02
-6.960937500000003997e-01;2.000000000000000111e-01;4.880000000000000000e+02
-6.890625000000003553e-01;2.000000000000000111e-01;4.280000000000000000e+02
-6.820312500000003109e-01;2.000000000000000111e-01;3.930000000000000000e+02
-6.750000000000002665e-01;2.000000000000000111e-01;4.280000000000000000e+02
-6.679687500000002220e-01;2.000000000000000111e-01;4.840000000000000000e+02
-6.609375000000000666e-01;2.000000000000000111e-01;4.990000000000000000e+02
-6.539062500000000222e-01;2.000000000000000111e-01;5.120000000000000000e+02
-6.468749999999999778e-01;2.000000000000000111e-01;5.710000000000000000e+02
-6.398437499999999334e-01;2.000000000000000111e-01;6.440000000000000000e+02
-6.328124999999998890e-01;2.000000000000000111e-01;6.480000000000000000e+02
-6.257812499999997335e-01;2.000000000000000111e-01;7.200000000000000000e+02
-6.187499999999996891e-01;2.000000000000000111e-01;7.530000000000000000e+02
-6.117187499999996447e-01;2.000000000000000111e-01;7.840000000000000000e+02
-6.046874999999996003e-01;2.000000000000000111e-01;9.140000000000000000e+02
-5.976562499999995559e-01;2.000000000000000111e-01;1.710000000000000000e+03
-5.906249999999995115e-01;2.000000000000000111e-01;1.204000000000000000e+03
-5.835937499999994671e-01;2.000000000000000111e-01;1.228000000000000000e+03
-5.765624999999994227e-01;2.000000000000000111e-01;1.281000000000000000e+03
-5.695312499999993783e-01;2.000000000000000111e-01;1.327000000000000000e+03
-5.624999999999993339e-01;2.000000000000000111e-01;1.417000000000000000e+03
-5.554687499999992895e-01;2.000000000000000111e-01;1.574000000000000000e+03
-5.484374999999992450e-01;2.000000000000000111e-01;1.608000000000000000e+03
-5.414062499999992006e-01;2.000000000000000111e-01;1.742000000000000000e+03
-5.343749999999991562e-01;2.000000000000000111e-01;1.904000000000000000e+03
-5.273437499999990008e-01;2.000000000000000111e-01;1.915000000000000000e+03
-5.203124999999989564e-01;2.000000000000000111e-01;2.108000000000000000e+03
-5.132812499999989120e-01;2.000000000000000111e-01;2.284000000000000000e+03
-5.062499999999988676e-01;2.000000000000000111e-01;2.466000000000000000e+03
-4.992187499999988232e-01;2.000000000000000111e-01;3.083000000000000000e+03
-4.921874999999987232e-01;2.000000000000000111e-01;2.950000000000000000e+03
-4.851562499999986788e-01;2.000000000000000111e-01;3.143000000000000000e+03
-4.781249999999986344e-01;2.000000000000000111e-01;3.406000000000000000e+03
-4.710937499999985900e-01;2.000000000000000111e-01;3.587000000000000000e+03
-4.640624999999984901e-01;2.000000000000000111e-01;3.962000000000000000e+03
-4.570312499999984457e-01;2.000000000000000111e-01;4.153000000000000000e+03
-4.499999999999984013e-01;2.000000000000000111e-01;4.496000000000000000e+03
-4.429687499999983569e-01;2.000000000000000111e-01;4.841000000000000000e+03
-4.359374999999983125e-01;2.000000000000000111e-01;5.029000000000000000e+03
-4.289062499999982125e-01;2.000000000000000111e-01;5.510000000000000000e+03
-4.218749999999981681e-01;2.000000000000000111e-01;5.943000000000000000e+03
-4.148437499999981237e-01;2.000000000000000111e-01;6.540000000000000000e+03
-4.078124999999980793e-01;2.000000000000000111e-01;6.768000000000000000e+03
-4.007812499999979794e-01;2.000000000000000111e-01;7.313000000000000000e+03
-3.937499999999979350e-01;2.000000000000000111e-01;9.161000000000000000e+03
-3.867187499999978906e-01;2.000000000000000111e-01;8.604000000000000000e+03
-3.796874999999978462e-01;2.000000000000000111e-01;9.213000000000000000e+03
-3.726562499999978018e-01;2.000000000000000111e-01;1.004300000000000000e+04
-3.656249999999977573e-01;2.000000000000000111e-01;1.065300000000000000e+04
-3.585937499999977129e-01;2.000000000000000111e-01;1.132800000000000000e+04
-3.515624999999975575e-01;2.000000000000000111e-01;1.203600000000000000e+04
-3.445312499999975131e-01;2.000000000000000111e-01;1.309100000000000000e+04
-3.374999999999974687e-01;2.000000000000000111e-01;1.403900000000000000e+04
-3.304687499999974243e-01;2.000000000000000111e-01;1.513900000000000000e+04
-3.234374999999973799e-01;2.000000000000000111e-01;1.628900000000000000e+04
-3.164062499999973355e-01;2.000000000000000111e-01;1.761800000000000000e+04
-3.093749999999972911e-01;2.000000000000000111e-01;1.859100000000000000e+04
-3.023437499999972466e-01;2.000000000000000111e-01;2.038300000000000000e+04
-2.953124999999972022e-01;2.000000000000000111e-01;6.149500000000000000e+04
-2.882812499999970468e-01;2.000000000000000111e-01;2.679700000000000000e+04
-2.812499999999970024e-01;2.000000000000000111e-01;2.844100000000000000e+04
-2.742187499999969580e-01;2.000000000000000111e-01;3.029300000000000000e+04
-2.671874999999969136e-01;2.000000000000000111e-01;3.289500000000000000e+04
-2.601562499999968692e-01;2.000000000000000111e-01;3.505300000000000000e+04
-2.531249999999968248e-01;2.000000000000000111e-01;3.754400000000000000e+04
-2.460937499999967804e-01;2.000000000000000111e-01;4.034000000000000000e+04
-2.390624999999967359e-01;2.000000000000000111e-01;4.367200000000000000e+04
-2.320312499999966915e-01;2.000000000000000111e-01;4.741100000000000000e+04
-2.249999999999966471e-01;2.000000000000000111e-01;5.096100000000000000e+04
-2.179687499999964917e-01;2.000000000000000111e-01;5.490500000000000000e+04
-2.109374999999964473e-01;2.000000000000000111e-01;5.956900000000000000e+04
-2.039062499999964029e-01;2.000000000000000111e-01;6.507200000000000000e+04
-1.968749999999963585e-01;2.000000000000000111e-01;9.382600000000000000e+04
-1.898437499999963141e-01;2.000000000000000111e-01;7.791800000000000000e+04
-1.828124999999962697e-01;2.000000000000000111e-01;8.337800000000000000e+04
-1.757812499999962252e-01;2.000000000000000111e-01;8.911200000000000000e+04
-1.687499999999961808e-01;2.000000000000000111e-01;9.573400000000000000e+04
-1.617187499999961364e-01;2.000000000000000111e-01;1.027960000000000000e+05
-1.546874999999959810e-01;2.000000000000000111e-01;1.106190000000000000e+05
-1.476562499999959366e-01;2.000000000000000111e-01;1.187520000000000000e+05
-1.406249999999958922e-01;2.000000000000000111e-01;1.281310000000000000e+05
-1.335937499999958478e-01;2.000000000000000111e-01;1.384460000000000000e+05
-1.265624999999958034e-01;2.000000000000000111e-01;1.501020000000000000e+05
-1.195312499999957589e-01;2.000000000000000111e-01;1.628980000000000000e+05
-1.124999999999957145e-01;2.000000000000000111e-01;1.778840000000000000e+05
-1.054687499999956701e-01;2.000000000000000111e-01;1.969160000000000000e+05
-9.843749999999562572e-02;2.000000000000000111e-01;3.968280000000000000e+05
-9.140624999999547029e-02;2.000000000000000111e-01;2.331770000000000000e+05
-8.437499999999542588e-02;2.000000000000000111e-01;2.465980000000000000e+05
-7.734374999999538147e-02;2.000000000000000111e-01;2.645420000000000000e+05
-7.031249999999533706e-02;2.000000000000000111e-01;2.853920000000000000e+05
-6.328124999999529265e-02;2.000000000000000111e-01;3.095300000000000000e+05
-5.624999999999524825e-02;2.000000000000000111e-01;3.393310000000000000e+05
-4.921874999999520384e-02;2.000000000000000111e-01;3.747990000000000000e+05
-4.218749999999515943e-02;2.000000000000000111e-01;4.244770000000000000e+05
-3.515624999999511502e-02;2.000000000000000111e-01;4.903320000000000000e+05
-2.812499999999495959e-02;2.000000000000000111e-01;5.873640000000000000e+05
-2.109374999999491518e-02;2.000000000000000111e-01;7.387710000000000000e+05
-1.406249999999487077e-02;2.000000000000000111e-01;9.874040000000000000e+05
-7.031249999994826361e-03;2.000000000000000111e-01;1.414374000000000000e+06
5.218048215738235740e-15;2.000000000000000111e-01;6.095281000000000000e+06
7.031250000005262457e-03;2.000000000000000111e-01;3.300260000000000000e+06
1.406250000000530687e-02;2.000000000000000111e-01;2.030239000000000000e+06
2.109375000000535127e-02;2.000000000000000111e-01;1.563194000000000000e+06
2.812500000000539568e-02;2.000000000000000111e-01;1.155412000000000000e+06
3.515625000000555112e-02;2.000000000000000111e-01;8.637280000000000000e+05
4.218750000000559552e-02;2.000000000000000111e-01;6.696430000000000000e+05
4.921875000000563993e-02;2.000000000000000111e-01;5.457480000000000000e+05
5.625000000000568434e-02;2.000000000000000111e-01;4.659200000000000000e+05
6.328125000000572875e-02;2.000000000000000111e-01;4.101590000000000000e+05
7.031250000000577316e-02;2.000000000000000111e-01;3.664590000000000000e+05
7.734375000000581757e-02;2.000000000000000111e-01;3.303370000000000000e+05
8.437500000000586198e-02;2.000000000000000111e-01;3.023100000000000000e+05
9.140625000000590639e-02;2.000000000000000111e-01;2.787460000000000000e+05
9.843750000000606182e-02;2.000000000000000111e-01;2.609550000000000000e+05
1.054687500000061062e-01;2.000000000000000111e-01;6.335200000000000000e+05
1.125000000000061506e-01;2.000000000000000111e-01;2.226840000000000000e+05
1.195312500000061950e-01;2.000000000000000111e-01;2.020290000000000000e+05
1.265625000000062395e-01;2.000000000000000111e-01;1.849600000000000000e+05
1.335937500000062839e-01;2.000000000000000111e-01;1.696530000000000000e+05
1.406250000000063283e-01;2.000000000000000111e-01;1.558680000000000000e+05
1.476562500000063727e-01;2.000000000000000111e-01;1.449850000000000000e+05
1.546875000000064171e-01;2.000000000000000111e-01;1.323810000000000000e+05
1.617187500000064615e-01;2.000000000000000111e-01;1.225170000000000000e+05
1.687500000000065059e-01;2.000000000000000111e-01;1.134090000000000000e+05
1.757812500000065503e-01;2.000000000000000111e-01;1.048430000000000000e+05
1.828125000000065947e-01;2.000000000000000111e-01;9.675900000000000000e+04
1.898437500000066391e-01;2.000000000000000111e-01;9.140200000000000000e+04
1.968750000000069056e-01;2.000000000000000111e-01;8.511100000000000000e+04
2.039062500000069500e-01;2.000000000000000111e-01;1.017110000000000000e+05
2.109375000000069944e-01;2.000000000000000111e-01;7.128400000000000000e+04
2.179687500000070388e-01;2.000000000000000111e-01;6.552700000000000000e+04
2.250000000000070832e-01;2.000000000000000111e-01;6.030500000000000000e+04
2.320312500000071276e-01;2.000000000000000111e-01;5.563600000000000000e+04
2.390625000000071720e-01;2.000000000000000111e-01;5.165400000000000000e+04
2.460937500000072164e-01;2.000000000000000111e-01;4.848900000000000000e+04
2.531250000000072609e-01;2.000000000000000111e-01;4.477300000000000000e+04
2.601562500000073053e-01;2.000000000000000111e-01;4.187300000000000000e+04
2.671875000000073497e-01;2.000000000000000111e-01;3.896300000000000000e+04
2.742187500000073941e-01;2.000000000000000111e-01;3.651400000000000000e+04
2.812500000000074385e-01;2.000000000000000111e-01;3.352000000000000000e+04
2.882812500000074829e-01;2.000000000000000111e-01;3.155000000000000000e+04
2.953125000000075273e-01;2.000000000000000111e-01;2.955000000000000000e+04
3.023437500000075717e-01;2.000000000000000111e-01;1.367910000000000000e+05
3.093750000000076161e-01;2.000000000000000111e-01;2.173300000000000000e+04
3.164062500000076605e-01;2.000000000000000111e-01;2.022000000000000000e+04
3.234375000000079270e-01;2.000000000000000111e-01;1.873500000000000000e+04
3.304687500000079714e-01;2.000000000000000111e-01;1.729700000000000000e+04
3.375000000000080158e-01;2.000000000000000111e-01;1.631500000000000000e+04
3.445312500000080602e-01;2.000000000000000111e-01;1.504200000000000000e+04
3.515625000000081046e-01;2.000000000000000111e-01;1.387900000000000000e+04
3.585937500000081490e-01;2.000000000000000111e-01;1.269600000000000000e+04
3.656250000000081934e-01;2.000000000000000111e-01;1.222900000000000000e+04
3.726562500000082379e-01;2.000000000000000111e-01;1.130800000000000000e+04
3.796875000000082823e-01;2.000000000000000111e-01;1.047600000000000000e+04
3.867187500000083267e-01;2.000000000000000111e-01;9.708000000000000000e+03
3.937500000000083711e-01;2.000000000000000111e-01;8.991000000000000000e+03
4.007812500000084155e-01;2.000000000000000111e-01;9.326000000000000000e+03
4.078125000000084599e-01;2.000000000000000111e-01;7.713000000000000000e+03
4.148437500000085043e-01;2.000000000000000111e-01;7.248000000000000000e+03
4.218750000000085487e-01;2.000000000000000111e-01;6.773000000000000000e+03
4.289062500000085931e-01;2.000000000000000111e-01;6.380000000000000000e+03
4.359375000000086375e-01;2.000000000000000111e-01;6.024000000000000000e+03
4.429687500000086819e-01;2.000000000000000111e-01;5.776000000000000000e+03
4.500000000000087264e-01;2.000000000000000111e-01;5.354000000000000000e+03
4.570312500000089928e-01;2.000000000000000111e-01;4.891000000000000000e+03
4.640625000000090372e-01;2.000000000000000111e-01;4.573000000000000000e+03
4.710937500000090816e-01;2.000000000000000111e-01;4.235000000000000000e+03
4.781250000000091260e-01;2.000000000000000111e-01;3.999000000000000000e+03
4.851562500000091704e-01;2.000000000000000111e-01;3.727000000000000000e+03
4.921875000000092149e-01;2.000000000000000111e-01;3.512000000000000000e+03
4.992187500000092593e-01;2.000000000000000111e-01;3.252000000000000000e+03
5.062500000000093037e-01;2.000000000000000111e-01;3.556000000000000000e+03
5.132812500000093481e-01;2.000000000000000111e-01;2.767000000000000000e+03
5.203125000000093925e-01;2.000000000000000111e-01;2.487000000000000000e+03
5.273437500000094369e-01;2.000000000000000111e-01;2.327000000000000000e+03
5.343750000000094813e-01;2.000000000000000111e-01;2.329000000000000000e+03
5.414062500000095257e-01;2.000000000000000111e-01;2.099000000000000000e+03
5.484375000000095701e-01;2.000000000000000111e-01;1.990000000000000000e+03
5.554687500000096145e-01;2.000000000000000111e-01;1.916000000000000000e+03
5.625000000000096589e-01;2.000000000000000111e-01;1.738000000000000000e+03
5.695312500000097033e-01;2.000000000000000111e-01;1.674000000000000000e+03
5.765625000000097478e-01;2.000000000000000111e-01;1.649000000000000000e+03
5.835937500000100142e-01;2.000000000000000111e-01;1.472000000000000000e+03
5.906250000000100586e-01;2.000000000000000111e-01;1.500000000000000000e+03
5.976562500000101030e-01;2.000000000000000111e-01;1.418000000000000000e+03
6.046875000000101474e-01;2.000000000000000111e-01;1.774000000000000000e+03
6.117187500000101918e-01;2.000000000000000111e-01;1.232000000000000000e+03
6.187500000000102363e-01;2.000000000000000111e-01;1.072000000000000000e+03
6.257812500000102807e-01;2.000000000000000111e-01;1.031000000000000000e+03
6.328125000000103251e-01;2.000000000000000111e-01;9.160000000000000000e+02
6.398437500000103695e-01;2.000000000000000111e-01;8.870000000000000000e+02
6.468750000000104139e-01;2.000000000000000111e-01;8.610000000000000000e+02
6.539062500000104583e-01;2.000000000000000111e-01;7.600000000000000000e+02
6.609375000000105027e-01;2.000000000000000111e-01;7.080000000000000000e+02
6.679687500000105471e-01;2.000000000000000111e-01;6.800000000000000000e+02
6.750000000000105915e-01;2.000000000000000111e-01;6.560000000000000000e+02
6.820312500000106359e-01;2.000000000000000111e-01;5.910000000000000000e+02
6.890625000000106803e-01;2.000000000000000111e-01;5.850000000000000000e+02
6.960937500000107248e-01;2.000000000000000111e-01;5.200000000000000000e+02
7.031250000000107692e-01;2.000000000000000111e-01;6.380000000000000000e+02
7.101562500000110356e-01;2.000000000000000111e-01;5.250000000000000000e+02
7.171875000000110800e-01;2.000000000000000111e-01;5.010000000000000000e+02
7.242187500000111244e-01;2.000000000000000111e-01;4.420000000000000000e+02
7.312500000000111688e-01;2.000000000000000111e-01;4.380000000000000000e+02
7.382812500000112133e-01;2.000000000000000111e-01;4.160000000000000000e+02
7.453125000000112577e-01;2.000000000000000111e-01;3.920000000000000000e+02
7.523437500000113021e-01;2.000000000000000111e-01;3.560000000000000000e+02
7.593750000000113465e-01;2.000000000000000111e-01;3.680000000000000000e+02
7.664062500000113909e-01;2.000000000000000111e-01;3.390000000000000000e+02
7.734375000000114353e-01;2.000000000000000111e-01;3.320000000000000000e+02
7.804687500000114797e-01;2.000000000000000111e-01;3.170000000000000000e+02
7.875000000000115241e-01;2.000000000000000111e-01;3.000000000000000000e+02
7.945312500000115685e-01;2.000000000000000111e-01;2.820000000000000000e+02
8.015625000000116129e-01;2.000000000000000111e-01;2.950000000000000000e+02
8.085937500000116573e-01;2.000000000000000111e-01;2.390000000000000000e+02
8.156250000000117018e-01;2.000000000000000111e-01;2.220000000000000000e+02
8.226562500000117462e-01;2.000000000000000111e-01;2.260000000000000000e+02
8.296875000000117906e-01;2.000000000000000111e-01;2.130000000000000000e+02
8.367187500000120570e-01;2.000000000000000111e-01;1.850000000000000000e+02
8.437500000000121014e-01;2.000000000000000111e-01;2.100000000000000000e+02
8.507812500000121458e-01;2.000000000000000111e-01;1.760000000000000000e+02
8.578125000000121902e-01;2.000000000000000111e-01;1.840000000000000000e+02
8.648437500000122347e-01;2.000000000000000111e-01;1.860000000000000000e+02
8.718750000000122791e-01;2.000000000000000111e-01;1.660000000000000000e+02
8.789062500000123235e-01;2.000000000000000111e-01;1.610000000000000000e+02
8.859375000000123679e-01;2.000000000000000111e-01;1.570000000000000000e+02
8.929687500000124123e-01;2.000000000000000111e-01;1.710000000000000000e+02
9.000000000000123457e-01;2.000000000000000111e-01;4.309000000000000000e+03


==> data/factor_1.0_histogram_ILSD.csv <==
-4.464843750000000888e+00;1.000000000000000000e+00;1.370000000000000000e+02
-4.429687500000000888e+00;1.000000000000000000e+00;7.000000000000000000e+00
-4.394531250000000888e+00;1.000000000000000000e+00;1.300000000000000000e+01
-4.359375000000000000e+00;1.000000000000000000e+00;1.500000000000000000e+01
-4.324218750000000000e+00;1.000000000000000000e+00;1.100000000000000000e+01
-4.289062500000000000e+00;1.000000000000000000e+00;1.200000000000000000e+01
-4.253906250000000000e+00;1.000000000000000000e+00;1.000000000000000000e+01
-4.218750000000000000e+00;1.000000000000000000e+00;1.000000000000000000e+01
-4.183593750000000000e+00;1.000000000000000000e+00;1.400000000000000000e+01
-4.148437500000000000e+00;1.000000000000000000e+00;2.300000000000000000e+01
-4.113281250000000000e+00;1.000000000000000000e+00;1.400000000000000000e+01
-4.078124999999999112e+00;1.000000000000000000e+00;1.700000000000000000e+01
-4.042968749999999112e+00;1.000000000000000000e+00;2.400000000000000000e+01
-4.007812499999999112e+00;1.000000000000000000e+00;1.600000000000000000e+01
-3.972656249999999112e+00;1.000000000000000000e+00;3.500000000000000000e+01
-3.937499999999999112e+00;1.000000000000000000e+00;2.800000000000000000e+01
-3.902343749999999112e+00;1.000000000000000000e+00;2.900000000000000000e+01
-3.867187499999998668e+00;1.000000000000000000e+00;3.100000000000000000e+01
-3.832031249999998668e+00;1.000000000000000000e+00;3.500000000000000000e+01
-3.796874999999998668e+00;1.000000000000000000e+00;3.900000000000000000e+01
-3.761718749999998224e+00;1.000000000000000000e+00;4.000000000000000000e+01
-3.726562499999998224e+00;1.000000000000000000e+00;5.500000000000000000e+01
-3.691406249999998224e+00;1.000000000000000000e+00;5.000000000000000000e+01
-3.656249999999998224e+00;1.000000000000000000e+00;7.000000000000000000e+01
-3.621093749999997780e+00;1.000000000000000000e+00;5.600000000000000000e+01
-3.585937499999997780e+00;1.000000000000000000e+00;6.300000000000000000e+01
-3.550781249999997780e+00;1.000000000000000000e+00;6.400000000000000000e+01
-3.515624999999997335e+00;1.000000000000000000e+00;8.000000000000000000e+01
-3.480468749999997335e+00;1.000000000000000000e+00;1.060000000000000000e+02
-3.445312499999997335e+00;1.000000000000000000e+00;1.230000000000000000e+02
-3.410156249999997335e+00;1.000000000000000000e+00;1.070000000000000000e+02
-3.374999999999997335e+00;1.000000000000000000e+00;1.180000000000000000e+02
-3.339843749999996891e+00;1.000000000000000000e+00;1.130000000000000000e+02
-3.304687499999996891e+00;1.000000000000000000e+00;1.310000000000000000e+02
-3.269531249999996447e+00;1.000000000000000000e+00;1.600000000000000000e+02
-3.234374999999996447e+00;1.000000000000000000e+00;1.480000000000000000e+02
-3.199218749999996447e+00;1.000000000000000000e+00;1.840000000000000000e+02
-3.164062499999996447e+00;1.000000000000000000e+00;1.870000000000000000e+02
-3.128906249999996447e+00;1.000000000000000000e+00;1.980000000000000000e+02
-3.093749999999996447e+00;1.000000000000000000e+00;2.280000000000000000e+02
-3.058593749999996003e+00;1.000000000000000000e+00;2.380000000000000000e+02
-3.023437499999996003e+00;1.000000000000000000e+00;2.430000000000000000e+02
-2.988281249999995559e+00;1.000000000000000000e+00;4.560000000000000000e+02
-2.953124999999995559e+00;1.000000000000000000e+00;3.350000000000000000e+02
-2.917968749999995559e+00;1.000000000000000000e+00;3.200000000000000000e+02
-2.882812499999995559e+00;1.000000000000000000e+00;4.070000000000000000e+02
-2.847656249999995559e+00;1.000000000000000000e+00;4.250000000000000000e+02
-2.812499999999995115e+00;1.000000000000000000e+00;4.550000000000000000e+02
-2.777343749999995115e+00;1.000000000000000000e+00;4.860000000000000000e+02
-2.742187499999994671e+00;1.000000000000000000e+00;5.310000000000000000e+02
-2.707031249999994671e+00;1.000000000000000000e+00;6.030000000000000000e+02
-2.671874999999994671e+00;1.000000000000000000e+00;6.490000000000000000e+02
-2.636718749999994671e+00;1.000000000000000000e+00;6.910000000000000000e+02
-2.601562499999994671e+00;1.000000000000000000e+00;7.880000000000000000e+02
-2.566406249999994671e+00;1.000000000000000000e+00;8.830000000000000000e+02
-2.531249999999994227e+00;1.000000000000000000e+00;8.270000000000000000e+02
-2.496093749999994227e+00;1.000000000000000000e+00;1.071000000000000000e+03
-2.460937499999994227e+00;1.000000000000000000e+00;1.132000000000000000e+03
-2.425781249999993783e+00;1.000000000000000000e+00;1.167000000000000000e+03
-2.390624999999993783e+00;1.000000000000000000e+00;1.323000000000000000e+03
-2.355468749999993783e+00;1.000000000000000000e+00;1.445000000000000000e+03
-2.320312499999993783e+00;1.000000000000000000e+00;1.516000000000000000e+03
-2.285156249999993339e+00;1.000000000000000000e+00;1.767000000000000000e+03
-2.249999999999993339e+00;1.000000000000000000e+00;1.906000000000000000e+03
-2.214843749999993339e+00;1.000000000000000000e+00;2.165000000000000000e+03
-2.179687499999992895e+00;1.000000000000000000e+00;2.210000000000000000e+03
-2.144531249999992895e+00;1.000000000000000000e+00;2.448000000000000000e+03
-2.109374999999992895e+00;1.000000000000000000e+00;2.730000000000000000e+03
-2.074218749999992895e+00;1.000000000000000000e+00;3.033000000000000000e+03
-2.039062499999992450e+00;1.000000000000000000e+00;3.359000000000000000e+03
-2.003906249999992450e+00;1.000000000000000000e+00;3.621000000000000000e+03
-1.968749999999992450e+00;1.000000000000000000e+00;4.265000000000000000e+03
-1.933593749999992450e+00;1.000000000000000000e+00;4.454000000000000000e+03
-1.898437499999992006e+00;1.000000000000000000e+00;4.760000000000000000e+03
-1.863281249999992006e+00;1.000000000000000000e+00;5.114000000000000000e+03
-1.828124999999992006e+00;1.000000000000000000e+00;5.897000000000000000e+03
-1.792968749999992006e+00;1.000000000000000000e+00;6.307000000000000000e+03
-1.757812499999991562e+00;1.000000000000000000e+00;6.992000000000000000e+03
-1.722656249999991562e+00;1.000000000000000000e+00;7.675000000000000000e+03
-1.687499999999991562e+00;1.000000000000000000e+00;8.564000000000000000e+03
-1.652343749999991118e+00;1.000000000000000000e+00;9.214000000000000000e+03
-1.617187499999991118e+00;1.000000000000000000e+00;1.041000000000000000e+04
-1.582031249999991118e+00;1.000000000000000000e+00;1.149200000000000000e+04
-1.546874999999991118e+00;1.000000000000000000e+00;1.278800000000000000e+04
-1.511718749999990674e+00;1.000000000000000000e+00;1.405400000000000000e+04
-1.476562499999990674e+00;1.000000000000000000e+00;3.149500000000000000e+04
-1.441406249999990674e+00;1.000000000000000000e+00;1.859100000000000000e+04
-1.406249999999990674e+00;1.000000000000000000e+00;2.031700000000000000e+04
-1.371093749999990230e+00;1.000000000000000000e+00;2.228500000000000000e+04
-1.335937499999990230e+00;1.000000000000000000e+00;2.433600000000000000e+04
-1.300781249999990230e+00;1.000000000000000000e+00;2.636100000000000000e+04
-1.265624999999990230e+00;1.000000000000000000e+00;2.924800000000000000e+04
-1.230468749999989786e+00;1.000000000000000000e+00;3.203300000000000000e+04
-1.195312499999989786e+00;1.000000000000000000e+00;3.491500000000000000e+04
-1.160156249999989786e+00;1.000000000000000000e+00;3.815300000000000000e+04
-1.124999999999989342e+00;1.000000000000000000e+00;4.203300000000000000e+04
-1.089843749999989342e+00;1.000000000000000000e+00;4.601100000000000000e+04
-1.054687499999989342e+00;1.000000000000000000e+00;5.034600000000000000e+04
-1.019531249999989342e+00;1.000000000000000000e+00;5.486200000000000000e+04
-9.843749999999888978e-01;1.000000000000000000e+00;7.044300000000000000e+04
-9.492187499999888978e-01;1.000000000000000000e+00;6.650300000000000000e+04
-9.140624999999888978e-01;1.000000000000000000e+00;7.318400000000000000e+04
-8.789062499999888978e-01;1.000000000000000000e+00;7.996200000000000000e+04
-8.437499999999884537e-01;1.000000000000000000e+00;8.785100000000000000e+04
-8.085937499999884537e-01;1.000000000000000000e+00;9.690300000000000000e+04
-7.734374999999884537e-01;1.000000000000000000e+00;1.068180000000000000e+05
-7.382812499999884537e-01;1.000000000000000000e+00;1.175250000000000000e+05
-7.031249999999880096e-01;1.000000000000000000e+00;1.276810000000000000e+05
-6.679687499999880096e-01;1.000000000000000000e+00;1.384380000000000000e+05
-6.328124999999880096e-01;1.000000000000000000e+00;1.498430000000000000e+05
-5.976562499999880096e-01;1.000000000000000000e+00;1.626300000000000000e+05
-5.624999999999875655e-01;1.000000000000000000e+00;1.778670000000000000e+05
-5.273437499999875655e-01;1.000000000000000000e+00;1.966920000000000000e+05
-4.921874999999875655e-01;1.000000000000000000e+00;3.401030000000000000e+05
-4.570312499999875655e-01;1.000000000000000000e+00;2.453790000000000000e+05
-4.218749999999875655e-01;1.000000000000000000e+00;2.745830000000000000e+05
-3.867187499999866773e-01;1.000000000000000000e+00;3.082640000000000000e+05
-3.515624999999866773e-01;1.000000000000000000e+00;3.414670000000000000e+05
-3.164062499999866773e-01;1.000000000000000000e+00;3.764070000000000000e+05
-2.812499999999866773e-01;1.000000000000000000e+00;4.120060000000000000e+05
-2.460937499999866773e-01;1.000000000000000000e+00;4.542280000000000000e+05
-2.109374999999866773e-01;1.000000000000000000e+00;5.068210000000000000e+05
-1.757812499999866773e-01;1.000000000000000000e+00;5.682260000000000000e+05
-1.406249999999866773e-01;1.000000000000000000e+00;6.504250000000000000e+05
-1.054687499999857891e-01;1.000000000000000000e+00;7.750280000000000000e+05
-7.031249999998578915e-02;1.000000000000000000e+00;9.745360000000000000e+05
-3.515624999998578915e-02;1.000000000000000000e+00;1.371408000000000000e+06
1.421085471520200372e-14;1.000000000000000000e+00;5.566506000000000000e+06
3.515625000001421085e-02;1.000000000000000000e+00;3.432123000000000000e+06
7.031250000001421085e-02;1.000000000000000000e+00;2.181420000000000000e+06
1.054687500000142109e-01;1.000000000000000000e+00;1.589682000000000000e+06
1.406250000000150990e-01;1.000000000000000000e+00;1.141855000000000000e+06
1.757812500000150990e-01;1.000000000000000000e+00;8.679520000000000000e+05
2.109375000000150990e-01;1.000000000000000000e+00;7.088190000000000000e+05
2.460937500000150990e-01;1.000000000000000000e+00;6.098260000000000000e+05
2.812500000000150990e-01;1.000000000000000000e+00;5.360370000000000000e+05
3.164062500000150990e-01;1.000000000000000000e+00;4.778000000000000000e+05
3.515625000000150990e-01;1.000000000000000000e+00;4.280540000000000000e+05
3.867187500000150990e-01;1.000000000000000000e+00;3.901140000000000000e+05
4.218750000000159872e-01;1.000000000000000000e+00;3.578700000000000000e+05
4.570312500000159872e-01;1.000000000000000000e+00;3.251240000000000000e+05
4.921875000000159872e-01;1.000000000000000000e+00;2.907300000000000000e+05
5.273437500000159872e-01;1.000000000000000000e+00;5.787200000000000000e+05
5.625000000000159872e-01;1.000000000000000000e+00;2.291360000000000000e+05
5.976562500000159872e-01;1.000000000000000000e+00;2.045460000000000000e+05
6.328125000000159872e-01;1.000000000000000000e+00;1.829010000000000000e+05
6.679687500000168754e-01;1.000000000000000000e+00;1.672120000000000000e+05
7.031250000000168754e-01;1.000000000000000000e+00;1.525410000000000000e+05
7.382812500000168754e-01;1.000000000000000000e+00;1.418400000000000000e+05
7.734375000000168754e-01;1.000000000000000000e+00;1.296380000000000000e+05
8.085937500000168754e-01;1.000000000000000000e+00;1.190960000000000000e+05
8.437500000000168754e-01;1.000000000000000000e+00;1.080300000000000000e+05
8.789062500000168754e-01;1.000000000000000000e+00;9.816900000000000000e+04
9.140625000000168754e-01;1.000000000000000000e+00;8.977000000000000000e+04
9.492187500000177636e-01;1.000000000000000000e+00;8.195000000000000000e+04
9.843750000000177636e-01;1.000000000000000000e+00;7.480600000000000000e+04
1.019531250000017764e+00;1.000000000000000000e+00;7.812600000000000000e+04
1.054687500000017764e+00;1.000000000000000000e+00;6.158000000000000000e+04
1.089843750000017764e+00;1.000000000000000000e+00;5.633000000000000000e+04
1.125000000000017764e+00;1.000000000000000000e+00;5.187900000000000000e+04
1.160156250000017764e+00;1.000000000000000000e+00;4.729200000000000000e+04
1.195312500000018652e+00;1.000000000000000000e+00;4.342200000000000000e+04
1.230468750000018652e+00;1.000000000000000000e+00;4.023600000000000000e+04
1.265625000000018652e+00;1.000000000000000000e+00;3.674400000000000000e+04
1.300781250000018652e+00;1.000000000000000000e+00;3.335200000000000000e+04
1.335937500000018652e+00;1.000000000000000000e+00;3.059300000000000000e+04
1.371093750000018652e+00;1.000000000000000000e+00;2.788700000000000000e+04
1.406250000000018652e+00;1.000000000000000000e+00;2.573700000000000000e+04
1.441406250000018652e+00;1.000000000000000000e+00;2.395100000000000000e+04
1.476562500000019540e+00;1.000000000000000000e+00;2.192600000000000000e+04
1.511718750000019540e+00;1.000000000000000000e+00;9.806300000000000000e+04
1.546875000000019540e+00;1.000000000000000000e+00;1.529800000000000000e+04
1.582031250000019540e+00;1.000000000000000000e+00;1.355000000000000000e+04
1.617187500000019540e+00;1.000000000000000000e+00;1.243900000000000000e+04
1.652343750000019540e+00;1.000000000000000000e+00;1.126100000000000000e+04
1.687500000000019540e+00;1.000000000000000000e+00;1.046500000000000000e+04
1.722656250000020428e+00;1.000000000000000000e+00;9.461000000000000000e+03
1.757812500000020428e+00;1.000000000000000000e+00;8.501000000000000000e+03
1.792968750000020428e+00;1.000000000000000000e+00;7.734000000000000000e+03
1.828125000000020428e+00;1.000000000000000000e+00;7.081000000000000000e+03
1.863281250000020428e+00;1.000000000000000000e+00;6.519000000000000000e+03
1.898437500000020428e+00;1.000000000000000000e+00;5.776000000000000000e+03
1.933593750000020428e+00;1.000000000000000000e+00;5.268000000000000000e+03
1.968750000000020428e+00;1.000000000000000000e+00;4.907000000000000000e+03
2.003906250000021316e+00;1.000000000000000000e+00;4.634000000000000000e+03
2.039062500000021316e+00;1.000000000000000000e+00;4.116000000000000000e+03
2.074218750000021316e+00;1.000000000000000000e+00;3.824000000000000000e+03
2.109375000000021316e+00;1.000000000000000000e+00;3.535000000000000000e+03
2.144531250000021316e+00;1.000000000000000000e+00;3.258000000000000000e+03
2.179687500000021316e+00;1.000000000000000000e+00;3.018000000000000000e+03
2.214843750000021316e+00;1.000000000000000000e+00;2.791000000000000000e+03
2.250000000000022204e+00;1.000000000000000000e+00;2.498000000000000000e+03
2.285156250000022204e+00;1.000000000000000000e+00;2.261000000000000000e+03
2.320312500000022204e+00;1.000000000000000000e+00;2.222000000000000000e+03
2.355468750000022204e+00;1.000000000000000000e+00;2.049000000000000000e+03
2.390625000000022204e+00;1.000000000000000000e+00;1.825000000000000000e+03
2.425781250000022204e+00;1.000000000000000000e+00;1.627000000000000000e+03
2.460937500000022204e+00;1.000000000000000000e+00;1.598000000000000000e+03
2.496093750000022204e+00;1.000000000000000000e+00;1.492000000000000000e+03
2.531250000000023093e+00;1.000000000000000000e+00;1.507000000000000000e+03
2.566406250000023093e+00;1.000000000000000000e+00;1.195000000000000000e+03
2.601562500000023093e+00;1.000000000000000000e+00;1.078000000000000000e+03
2.636718750000023093e+00;1.000000000000000000e+00;1.071000000000000000e+03
2.671875000000023093e+00;1.000000000000000000e+00;9.860000000000000000e+02
2.707031250000023093e+00;1.000000000000000000e+00;8.990000000000000000e+02
2.742187500000023093e+00;1.000000000000000000e+00;9.510000000000000000e+02
2.777343750000023093e+00;1.000000000000000000e+00;7.970000000000000000e+02
2.812500000000023981e+00;1.000000000000000000e+00;8.150000000000000000e+02
2.847656250000023981e+00;1.000000000000000000e+00;7.490000000000000000e+02
2.882812500000023981e+00;1.000000000000000000e+00;6.770000000000000000e+02
2.917968750000023981e+00;1.000000000000000000e+00;6.370000000000000000e+02
2.953125000000023981e+00;1.000000000000000000e+00;6.120000000000000000e+02
2.988281250000023981e+00;1.000000000000000000e+00;5.590000000000000000e+02
3.023437500000023981e+00;1.000000000000000000e+00;6.540000000000000000e+02
3.058593750000024869e+00;1.000000000000000000e+00;5.300000000000000000e+02
3.093750000000024869e+00;1.000000000000000000e+00;5.040000000000000000e+02
3.128906250000024869e+00;1.000000000000000000e+00;5.300000000000000000e+02
3.164062500000024869e+00;1.000000000000000000e+00;4.080000000000000000e+02
3.199218750000024869e+00;1.000000000000000000e+00;4.390000000000000000e+02
3.234375000000024869e+00;1.000000000000000000e+00;3.990000000000000000e+02
3.269531250000024869e+00;1.000000000000000000e+00;3.810000000000000000e+02
3.304687500000024869e+00;1.000000000000000000e+00;3.820000000000000000e+02
3.339843750000025757e+00;1.000000000000000000e+00;3.270000000000000000e+02
3.375000000000025757e+00;1.000000000000000000e+00;2.860000000000000000e+02
3.410156250000025757e+00;1.000000000000000000e+00;3.020000000000000000e+02
3.445312500000025757e+00;1.000000000000000000e+00;3.030000000000000000e+02
3.480468750000025757e+00;1.000000000000000000e+00;2.680000000000000000e+02
3.515625000000025757e+00;1.000000000000000000e+00;3.060000000000000000e+02
3.550781250000025757e+00;1.000000000000000000e+00;2.880000000000000000e+02
3.585937500000025757e+00;1.000000000000000000e+00;2.400000000000000000e+02
3.621093750000025757e+00;1.000000000000000000e+00;2.140000000000000000e+02
3.656250000000025757e+00;1.000000000000000000e+00;2.350000000000000000e+02
3.691406250000025757e+00;1.000000000000000000e+00;2.340000000000000000e+02
3.726562500000027534e+00;1.000000000000000000e+00;1.930000000000000000e+02
3.761718750000027534e+00;1.000000000000000000e+00;2.030000000000000000e+02
3.796875000000027534e+00;1.000000000000000000e+00;1.720000000000000000e+02
3.832031250000027534e+00;1.000000000000000000e+00;1.740000000000000000e+02
3.867187500000027534e+00;1.000000000000000000e+00;2.010000000000000000e+02
3.902343750000027534e+00;1.000000000000000000e+00;1.520000000000000000e+02
3.937500000000027534e+00;1.000000000000000000e+00;1.370000000000000000e+02
3.972656250000027534e+00;1.000000000000000000e+00;1.370000000000000000e+02
4.007812500000027534e+00;1.000000000000000000e+00;1.310000000000000000e+02
4.042968750000027534e+00;1.000000000000000000e+00;1.500000000000000000e+02
4.078125000000027534e+00;1.000000000000000000e+00;1.310000000000000000e+02
4.113281250000027534e+00;1.000000000000000000e+00;1.150000000000000000e+02
4.148437500000027534e+00;1.000000000000000000e+00;1.100000000000000000e+02
4.183593750000027534e+00;1.000000000000000000e+00;1.270000000000000000e+02
4.218750000000027534e+00;1.000000000000000000e+00;1.200000000000000000e+02
4.253906250000029310e+00;1.000000000000000000e+00;1.040000000000000000e+02
4.289062500000029310e+00;1.000000000000000000e+00;1.110000000000000000e+02
4.324218750000029310e+00;1.000000000000000000e+00;1.190000000000000000e+02
4.359375000000029310e+00;1.000000000000000000e+00;9.200000000000000000e+01
4.394531250000029310e+00;1.000000000000000000e+00;1.130000000000000000e+02
4.429687500000029310e+00;1.000000000000000000e+00;1.060000000000000000e+02
4.464843750000029310e+00;1.000000000000000000e+00;7.900000000000000000e+01
4.500000000000029310e+00;1.000000000000000000e+00;2.643000000000000000e+03


==> data/factor_10.0_histogram_ILSD.csv <==
-3.938825041664675553e+01;1.000000000000000000e+01;1.000000000000000000e+00
-3.905731611609913045e+01;1.000000000000000000e+01;0.000000000000000000e+00
-3.872638181555149828e+01;1.000000000000000000e+01;0.000000000000000000e+00
-3.839544751500387321e+01;1.000000000000000000e+01;0.000000000000000000e+00
-3.806451321445624103e+01;1.000000000000000000e+01;0.000000000000000000e+00
-3.773357891390861596e+01;1.000000000000000000e+01;0.000000000000000000e+00
-3.740264461336098378e+01;1.000000000000000000e+01;0.000000000000000000e+00
-3.707171031281335871e+01;1.000000000000000000e+01;0.000000000000000000e+00
-3.674077601226572654e+01;1.000000000000000000e+01;0.000000000000000000e+00
-3.640984171171810146e+01;1.000000000000000000e+01;0.000000000000000000e+00
-3.607890741117046929e+01;1.000000000000000000e+01;0.000000000000000000e+00
-3.574797311062284422e+01;1.000000000000000000e+01;0.000000000000000000e+00
-3.541703881007521204e+01;1.000000000000000000e+01;0.000000000000000000e+00
-3.508610450952758697e+01;1.000000000000000000e+01;0.000000000000000000e+00
-3.475517020897995479e+01;1.000000000000000000e+01;0.000000000000000000e+00
-3.442423590843232972e+01;1.000000000000000000e+01;0.000000000000000000e+00
-3.409330160788469755e+01;1.000000000000000000e+01;0.000000000000000000e+00
-3.376236730733707248e+01;1.000000000000000000e+01;0.000000000000000000e+00
-3.343143300678944030e+01;1.000000000000000000e+01;0.000000000000000000e+00
-3.310049870624181523e+01;1.000000000000000000e+01;0.000000000000000000e+00
-3.276956440569418305e+01;1.000000000000000000e+01;0.000000000000000000e+00
-3.243863010514655798e+01;1.000000000000000000e+01;0.000000000000000000e+00
-3.210769580459892580e+01;1.000000000000000000e+01;0.000000000000000000e+00
-3.177676150405130073e+01;1.000000000000000000e+01;0.000000000000000000e+00
-3.144582720350366856e+01;1.000000000000000000e+01;0.000000000000000000e+00
-3.111489290295604349e+01;1.000000000000000000e+01;0.000000000000000000e+00
-3.078395860240841131e+01;1.000000000000000000e+01;0.000000000000000000e+00
-3.045302430186078624e+01;1.000000000000000000e+01;0.000000000000000000e+00
-3.012209000131315406e+01;1.000000000000000000e+01;0.000000000000000000e+00
-2.979115570076552899e+01;1.000000000000000000e+01;1.000000000000000000e+00
-2.946022140021789681e+01;1.000000000000000000e+01;1.000000000000000000e+00
-2.912928709967027174e+01;1.000000000000000000e+01;0.000000000000000000e+00
-2.879835279912263957e+01;1.000000000000000000e+01;0.000000000000000000e+00
-2.846741849857501450e+01;1.000000000000000000e+01;1.000000000000000000e+00
-2.813648419802738232e+01;1.000000000000000000e+01;0.000000000000000000e+00
-2.780554989747975725e+01;1.000000000000000000e+01;0.000000000000000000e+00
-2.747461559693212507e+01;1.000000000000000000e+01;0.000000000000000000e+00
-2.714368129638450000e+01;1.000000000000000000e+01;1.000000000000000000e+00
-2.681274699583686782e+01;1.000000000000000000e+01;1.000000000000000000e+00
-2.648181269528924275e+01;1.000000000000000000e+01;1.000000000000000000e+00
-2.615087839474161058e+01;1.000000000000000000e+01;0.000000000000000000e+00
-2.581994409419398551e+01;1.000000000000000000e+01;1.000000000000000000e+00
-2.548900979364635333e+01;1.000000000000000000e+01;4.000000000000000000e+00
-2.515807549309872826e+01;1.000000000000000000e+01;0.000000000000000000e+00
-2.482714119255109608e+01;1.000000000000000000e+01;4.000000000000000000e+00
-2.449620689200347101e+01;1.000000000000000000e+01;1.000000000000000000e+00
-2.416527259145583884e+01;1.000000000000000000e+01;4.000000000000000000e+00
-2.383433829090821021e+01;1.000000000000000000e+01;6.000000000000000000e+00
-2.350340399036058159e+01;1.000000000000000000e+01;3.000000000000000000e+00
-2.317246968981295296e+01;1.000000000000000000e+01;5.000000000000000000e+00
-2.284153538926532434e+01;1.000000000000000000e+01;5.000000000000000000e+00
-2.251060108871769572e+01;1.000000000000000000e+01;1.000000000000000000e+01
-2.217966678817006709e+01;1.000000000000000000e+01;1.000000000000000000e+01
-2.184873248762243847e+01;1.000000000000000000e+01;1.000000000000000000e+01
-2.151779818707480985e+01;1.000000000000000000e+01;1.200000000000000000e+01
-2.118686388652718122e+01;1.000000000000000000e+01;2.000000000000000000e+01
-2.085592958597955260e+01;1.000000000000000000e+01;2.000000000000000000e+01
-2.052499528543192397e+01;1.000000000000000000e+01;3.100000000000000000e+01
-2.019406098488429535e+01;1.000000000000000000e+01;2.700000000000000000e+01
-1.986312668433666673e+01;1.000000000000000000e+01;4.900000000000000000e+01
-1.953219238378903810e+01;1.000000000000000000e+01;4.100000000000000000e+01
-1.920125808324140948e+01;1.000000000000000000e+01;4.300000000000000000e+01
-1.887032378269378086e+01;1.000000000000000000e+01;7.600000000000000000e+01
-1.853938948214615223e+01;1.000000000000000000e+01;8.000000000000000000e+01
-1.820845518159852361e+01;1.000000000000000000e+01;1.300000000000000000e+02
-1.787752088105089499e+01;1.000000000000000000e+01;1.610000000000000000e+02
-1.754658658050326636e+01;1.000000000000000000e+01;1.630000000000000000e+02
-1.721565227995563774e+01;1.000000000000000000e+01;1.660000000000000000e+02
-1.688471797940800911e+01;1.000000000000000000e+01;2.200000000000000000e+02
-1.655378367886038049e+01;1.000000000000000000e+01;3.010000000000000000e+02
-1.622284937831275187e+01;1.000000000000000000e+01;3.760000000000000000e+02
-1.589191507776512324e+01;1.000000000000000000e+01;3.960000000000000000e+02
-1.556098077721749462e+01;1.000000000000000000e+01;4.480000000000000000e+02
-1.523004647666986600e+01;1.000000000000000000e+01;5.570000000000000000e+02
-1.489911217612223737e+01;1.000000000000000000e+01;6.860000000000000000e+02
-1.456817787557460875e+01;1.000000000000000000e+01;7.540000000000000000e+02
-1.423724357502698012e+01;1.000000000000000000e+01;8.990000000000000000e+02
-1.390630927447935150e+01;1.000000000000000000e+01;1.020000000000000000e+03
-1.357537497393172288e+01;1.000000000000000000e+01;1.177000000000000000e+03
-1.324444067338409425e+01;1.000000000000000000e+01;1.436000000000000000e+03
-1.291350637283646563e+01;1.000000000000000000e+01;1.641000000000000000e+03
-1.258257207228883701e+01;1.000000000000000000e+01;1.872000000000000000e+03
-1.225163777174120838e+01;1.000000000000000000e+01;2.294000000000000000e+03
-1.192070347119357976e+01;1.000000000000000000e+01;2.473000000000000000e+03
-1.158976917064595114e+01;1.000000000000000000e+01;2.791000000000000000e+03
-1.125883487009832251e+01;1.000000000000000000e+01;3.403000000000000000e+03
-1.092790056955069389e+01;1.000000000000000000e+01;3.723000000000000000e+03
-1.059696626900306526e+01;1.000000000000000000e+01;4.189000000000000000e+03
-1.026603196845543664e+01;1.000000000000000000e+01;4.937000000000000000e+03
-9.935097667907808017e+00;1.000000000000000000e+01;5.581000000000000000e+03
-9.604163367360179393e+00;1.000000000000000000e+01;6.524000000000000000e+03
-9.273229066812550769e+00;1.000000000000000000e+01;7.339000000000000000e+03
-8.942294766264922146e+00;1.000000000000000000e+01;8.511000000000000000e+03
-8.611360465717293522e+00;1.000000000000000000e+01;9.851000000000000000e+03
-8.280426165169664898e+00;1.000000000000000000e+01;1.101900000000000000e+04
-7.949491864622032722e+00;1.000000000000000000e+01;1.262900000000000000e+04
-7.618557564074407651e+00;1.000000000000000000e+01;1.450500000000000000e+04
-7.287623263526775474e+00;1.000000000000000000e+01;1.645800000000000000e+04
-6.956688962979150403e+00;1.000000000000000000e+01;1.932300000000000000e+04
-6.625754662431518227e+00;1.000000000000000000e+01;2.264400000000000000e+04
-6.294820361883893156e+00;1.000000000000000000e+01;2.591100000000000000e+04
-5.963886061336260980e+00;1.000000000000000000e+01;3.015700000000000000e+04
-5.632951760788635909e+00;1.000000000000000000e+01;3.597300000000000000e+04
-5.302017460241003732e+00;1.000000000000000000e+01;4.263300000000000000e+04
-4.971083159693378661e+00;1.000000000000000000e+01;5.985300000000000000e+04
-4.640148859145746485e+00;1.000000000000000000e+01;6.063000000000000000e+04
-4.309214558598121414e+00;1.000000000000000000e+01;7.339800000000000000e+04
-3.978280258050489238e+00;1.000000000000000000e+01;8.902400000000000000e+04
-3.647345957502864167e+00;1.000000000000000000e+01;1.096000000000000000e+05
-3.316411656955231990e+00;1.000000000000000000e+01;1.347020000000000000e+05
-2.985477356407606919e+00;1.000000000000000000e+01;1.677800000000000000e+05
-2.654543055859974743e+00;1.000000000000000000e+01;2.115270000000000000e+05
-2.323608755312349672e+00;1.000000000000000000e+01;2.729020000000000000e+05
-1.992674454764717495e+00;1.000000000000000000e+01;3.575810000000000000e+05
-1.661740154217092424e+00;1.000000000000000000e+01;4.780520000000000000e+05
-1.330805853669460248e+00;1.000000000000000000e+01;6.601060000000000000e+05
-9.998715531218351771e-01;1.000000000000000000e+01;9.373660000000000000e+05
-6.689372525742030007e-01;1.000000000000000000e+01;1.396953000000000000e+06
-3.380029520265779297e-01;1.000000000000000000e+01;2.221263000000000000e+06
-7.068651478945753297e-03;1.000000000000000000e+01;4.108460000000000000e+06
3.238656490686793177e-01;1.000000000000000000e+01;7.223519000000000000e+06
6.547999496163114941e-01;1.000000000000000000e+01;3.829782000000000000e+06
9.857342501639365651e-01;1.000000000000000000e+01;2.773876000000000000e+06
1.316668550711568741e+00;1.000000000000000000e+01;1.816475000000000000e+06
1.647602851259193812e+00;1.000000000000000000e+01;1.190672000000000000e+06
1.978537151806825989e+00;1.000000000000000000e+01;7.940390000000000000e+05
2.309471452354451060e+00;1.000000000000000000e+01;5.502310000000000000e+05
2.640405752902083236e+00;1.000000000000000000e+01;3.917630000000000000e+05
2.971340053449715413e+00;1.000000000000000000e+01;2.876460000000000000e+05
3.302274353997340484e+00;1.000000000000000000e+01;2.153920000000000000e+05
3.633208654544972660e+00;1.000000000000000000e+01;1.669560000000000000e+05
3.964142955092597731e+00;1.000000000000000000e+01;1.310560000000000000e+05
4.295077255640229907e+00;1.000000000000000000e+01;1.044660000000000000e+05
4.626011556187854978e+00;1.000000000000000000e+01;8.556700000000000000e+04
4.956945856735487155e+00;1.000000000000000000e+01;7.103400000000000000e+04
5.287880157283112226e+00;1.000000000000000000e+01;1.722150000000000000e+05
5.618814457830744402e+00;1.000000000000000000e+01;5.230700000000000000e+04
5.949748758378369473e+00;1.000000000000000000e+01;4.481100000000000000e+04
6.280683058926001650e+00;1.000000000000000000e+01;3.874900000000000000e+04
6.611617359473626721e+00;1.000000000000000000e+01;3.463600000000000000e+04
6.942551660021258897e+00;1.000000000000000000e+01;3.064700000000000000e+04
7.273485960568883968e+00;1.000000000000000000e+01;2.753800000000000000e+04
7.604420261116516144e+00;1.000000000000000000e+01;2.523300000000000000e+04
7.935354561664141215e+00;1.000000000000000000e+01;2.359100000000000000e+04
8.266288862211773392e+00;1.000000000000000000e+01;2.180200000000000000e+04
8.597223162759398463e+00;1.000000000000000000e+01;2.016700000000000000e+04
8.928157463307030639e+00;1.000000000000000000e+01;1.864500000000000000e+04
9.259091763854655710e+00;1.000000000000000000e+01;1.742500000000000000e+04
9.590026064402287886e+00;1.000000000000000000e+01;1.597800000000000000e+04
9.920960364949912957e+00;1.000000000000000000e+01;1.484100000000000000e+04
1.025189466549754513e+01;1.000000000000000000e+01;1.392900000000000000e+04
1.058282896604517020e+01;1.000000000000000000e+01;1.243900000000000000e+04
1.091376326659280238e+01;1.000000000000000000e+01;1.138100000000000000e+04
1.124469756714042745e+01;1.000000000000000000e+01;1.040000000000000000e+04
1.157563186768805963e+01;1.000000000000000000e+01;9.376000000000000000e+03
1.190656616823568470e+01;1.000000000000000000e+01;8.272000000000000000e+03
1.223750046878331688e+01;1.000000000000000000e+01;7.904000000000000000e+03
1.256843476933094195e+01;1.000000000000000000e+01;6.922000000000000000e+03
1.289936906987857412e+01;1.000000000000000000e+01;6.183000000000000000e+03
1.323030337042619919e+01;1.000000000000000000e+01;5.695000000000000000e+03
1.356123767097383137e+01;1.000000000000000000e+01;5.103000000000000000e+03
1.389217197152145644e+01;1.000000000000000000e+01;4.839000000000000000e+03
1.422310627206908862e+01;1.000000000000000000e+01;4.309000000000000000e+03
1.455404057261671369e+01;1.000000000000000000e+01;4.050000000000000000e+03
1.488497487316434587e+01;1.000000000000000000e+01;3.660000000000000000e+03
1.521590917371197094e+01;1.000000000000000000e+01;1.182600000000000000e+04
1.554684347425960311e+01;1.000000000000000000e+01;2.190000000000000000e+03
1.587777777480722818e+01;1.000000000000000000e+01;2.114000000000000000e+03
1.620871207535486036e+01;1.000000000000000000e+01;2.018000000000000000e+03
1.653964637590248543e+01;1.000000000000000000e+01;1.827000000000000000e+03
1.687058067645011761e+01;1.000000000000000000e+01;1.751000000000000000e+03
1.720151497699774268e+01;1.000000000000000000e+01;1.581000000000000000e+03
1.753244927754537485e+01;1.000000000000000000e+01;1.585000000000000000e+03
1.786338357809299993e+01;1.000000000000000000e+01;1.429000000000000000e+03
1.819431787864063210e+01;1.000000000000000000e+01;1.370000000000000000e+03
1.852525217918825717e+01;1.000000000000000000e+01;1.279000000000000000e+03
1.885618647973588935e+01;1.000000000000000000e+01;1.222000000000000000e+03
1.918712078028351442e+01;1.000000000000000000e+01;1.127000000000000000e+03
1.951805508083114660e+01;1.000000000000000000e+01;1.043000000000000000e+03
1.984898938137877167e+01;1.000000000000000000e+01;1.014000000000000000e+03
2.017992368192640384e+01;1.000000000000000000e+01;9.670000000000000000e+02
2.051085798247402892e+01;1.000000000000000000e+01;8.890000000000000000e+02
2.084179228302166109e+01;1.000000000000000000e+01;9.130000000000000000e+02
2.117272658356928616e+01;1.000000000000000000e+01;8.060000000000000000e+02
2.150366088411691834e+01;1.000000000000000000e+01;7.220000000000000000e+02
2.183459518466454341e+01;1.000000000000000000e+01;6.970000000000000000e+02
2.216552948521217559e+01;1.000000000000000000e+01;7.080000000000000000e+02
2.249646378575980066e+01;1.000000000000000000e+01;6.420000000000000000e+02
2.282739808630743283e+01;1.000000000000000000e+01;6.060000000000000000e+02
2.315833238685505790e+01;1.000000000000000000e+01;5.430000000000000000e+02
2.348926668740269008e+01;1.000000000000000000e+01;5.580000000000000000e+02
2.382020098795032226e+01;1.000000000000000000e+01;4.960000000000000000e+02
2.415113528849794733e+01;1.000000000000000000e+01;4.760000000000000000e+02
2.448206958904557240e+01;1.000000000000000000e+01;4.670000000000000000e+02
2.481300388959321168e+01;1.000000000000000000e+01;4.070000000000000000e+02
2.514393819014083675e+01;1.000000000000000000e+01;3.690000000000000000e+02
2.547487249068846182e+01;1.000000000000000000e+01;4.020000000000000000e+02
2.580580679123608689e+01;1.000000000000000000e+01;3.450000000000000000e+02
2.613674109178372618e+01;1.000000000000000000e+01;3.580000000000000000e+02
2.646767539233135125e+01;1.000000000000000000e+01;3.390000000000000000e+02
2.679860969287897632e+01;1.000000000000000000e+01;2.970000000000000000e+02
2.712954399342660139e+01;1.000000000000000000e+01;3.260000000000000000e+02
2.746047829397424067e+01;1.000000000000000000e+01;2.530000000000000000e+02
2.779141259452186574e+01;1.000000000000000000e+01;2.730000000000000000e+02
2.812234689506949081e+01;1.000000000000000000e+01;2.450000000000000000e+02
2.845328119561711588e+01;1.000000000000000000e+01;2.280000000000000000e+02
2.878421549616475517e+01;1.000000000000000000e+01;2.090000000000000000e+02
2.911514979671238024e+01;1.000000000000000000e+01;1.970000000000000000e+02
2.944608409726000531e+01;1.000000000000000000e+01;2.060000000000000000e+02
2.977701839780763038e+01;1.000000000000000000e+01;1.820000000000000000e+02
3.010795269835526966e+01;1.000000000000000000e+01;1.670000000000000000e+02
3.043888699890289473e+01;1.000000000000000000e+01;1.560000000000000000e+02
3.076982129945051980e+01;1.000000000000000000e+01;1.390000000000000000e+02
3.110075559999814487e+01;1.000000000000000000e+01;1.320000000000000000e+02
3.143168990054578416e+01;1.000000000000000000e+01;1.130000000000000000e+02
3.176262420109340923e+01;1.000000000000000000e+01;1.340000000000000000e+02
3.209355850164103430e+01;1.000000000000000000e+01;1.000000000000000000e+02
3.242449280218865937e+01;1.000000000000000000e+01;8.000000000000000000e+01
3.275542710273629865e+01;1.000000000000000000e+01;8.500000000000000000e+01
3.308636140328392372e+01;1.000000000000000000e+01;8.800000000000000000e+01
3.341729570383154879e+01;1.000000000000000000e+01;8.100000000000000000e+01
3.374823000437917386e+01;1.000000000000000000e+01;6.600000000000000000e+01
3.407916430492681314e+01;1.000000000000000000e+01;5.300000000000000000e+01
3.441009860547443822e+01;1.000000000000000000e+01;5.500000000000000000e+01
3.474103290602206329e+01;1.000000000000000000e+01;5.200000000000000000e+01
3.507196720656968836e+01;1.000000000000000000e+01;4.300000000000000000e+01
3.540290150711732764e+01;1.000000000000000000e+01;3.900000000000000000e+01
3.573383580766495271e+01;1.000000000000000000e+01;4.000000000000000000e+01
3.606477010821257778e+01;1.000000000000000000e+01;2.300000000000000000e+01
3.639570440876020285e+01;1.000000000000000000e+01;3.100000000000000000e+01
3.672663870930784213e+01;1.000000000000000000e+01;2.600000000000000000e+01
3.705757300985546721e+01;1.000000000000000000e+01;2.100000000000000000e+01
3.738850731040309228e+01;1.000000000000000000e+01;2.100000000000000000e+01
3.771944161095071735e+01;1.000000000000000000e+01;2.600000000000000000e+01
3.805037591149835663e+01;1.000000000000000000e+01;3.500000000000000000e+01
3.838131021204598170e+01;1.000000000000000000e+01;2.500000000000000000e+01
3.871224451259360677e+01;1.000000000000000000e+01;1.500000000000000000e+01
3.904317881314123184e+01;1.000000000000000000e+01;1.800000000000000000e+01
3.937411311368887112e+01;1.000000000000000000e+01;1.300000000000000000e+01
3.970504741423649619e+01;1.000000000000000000e+01;1.300000000000000000e+01
4.003598171478412127e+01;1.000000000000000000e+01;2.300000000000000000e+01
4.036691601533174634e+01;1.000000000000000000e+01;1.100000000000000000e+01
4.069785031587938562e+01;1.000000000000000000e+01;1.600000000000000000e+01
4.102878461642701069e+01;1.000000000000000000e+01;1.000000000000000000e+01
4.135971891697463576e+01;1.000000000000000000e+01;5.000000000000000000e+00
4.169065321752226083e+01;1.000000000000000000e+01;9.000000000000000000e+00
4.202158751806990011e+01;1.000000000000000000e+01;6.000000000000000000e+00
4.235252181861752518e+01;1.000000000000000000e+01;6.000000000000000000e+00
4.268345611916515026e+01;1.000000000000000000e+01;4.000000000000000000e+00
4.301439041971277533e+01;1.000000000000000000e+01;2.000000000000000000e+00
4.334532472026041461e+01;1.000000000000000000e+01;3.000000000000000000e+00
4.367625902080803968e+01;1.000000000000000000e+01;7.000000000000000000e+00
4.400719332135566475e+01;1.000000000000000000e+01;1.000000000000000000e+01
4.433812762190328982e+01;1.000000000000000000e+01;4.000000000000000000e+00
4.466906192245092910e+01;1.000000000000000000e+01;3.000000000000000000e+00
4.499999622299855417e+01;1.000000000000000000e+01;3.100000000000000000e+01


==> data/factor_25.0_histogram_ILSD.csv <==
-4.943976515369036662e+01;2.500000000000000000e+01;2.000000000000000000e+00
-4.886402287623221241e+01;2.500000000000000000e+01;6.000000000000000000e+00
-4.828828059877406531e+01;2.500000000000000000e+01;3.000000000000000000e+00
-4.771253832131591821e+01;2.500000000000000000e+01;1.000000000000000000e+00
-4.713679604385776400e+01;2.500000000000000000e+01;3.000000000000000000e+00
-4.656105376639961690e+01;2.500000000000000000e+01;3.000000000000000000e+00
-4.598531148894146980e+01;2.500000000000000000e+01;1.000000000000000000e+00
-4.540956921148331560e+01;2.500000000000000000e+01;1.000000000000000000e+00
-4.483382693402516850e+01;2.500000000000000000e+01;4.000000000000000000e+00
-4.425808465656702140e+01;2.500000000000000000e+01;1.000000000000000000e+00
-4.368234237910887430e+01;2.500000000000000000e+01;2.000000000000000000e+00
-4.310660010165072009e+01;2.500000000000000000e+01;1.000000000000000000e+00
-4.253085782419257299e+01;2.500000000000000000e+01;3.000000000000000000e+00
-4.195511554673441879e+01;2.500000000000000000e+01;2.000000000000000000e+00
-4.137937326927627169e+01;2.500000000000000000e+01;8.000000000000000000e+00
-4.080363099181812458e+01;2.500000000000000000e+01;7.000000000000000000e+00
-4.022788871435997748e+01;2.500000000000000000e+01;1.200000000000000000e+01
-3.965214643690183038e+01;2.500000000000000000e+01;1.000000000000000000e+01
-3.907640415944367618e+01;2.500000000000000000e+01;2.300000000000000000e+01
-3.850066188198552908e+01;2.500000000000000000e+01;2.200000000000000000e+01
-3.792491960452737487e+01;2.500000000000000000e+01;2.700000000000000000e+01
-3.734917732706922777e+01;2.500000000000000000e+01;4.500000000000000000e+01
-3.677343504961108067e+01;2.500000000000000000e+01;6.700000000000000000e+01
-3.619769277215293357e+01;2.500000000000000000e+01;4.600000000000000000e+01
-3.562195049469477937e+01;2.500000000000000000e+01;5.200000000000000000e+01
-3.504620821723663227e+01;2.500000000000000000e+01;6.200000000000000000e+01
-3.447046593977847806e+01;2.500000000000000000e+01;9.400000000000000000e+01
-3.389472366232033096e+01;2.500000000000000000e+01;1.160000000000000000e+02
-3.331898138486218386e+01;2.500000000000000000e+01;1.230000000000000000e+02
-3.274323910740403676e+01;2.500000000000000000e+01;1.610000000000000000e+02
-3.216749682994588966e+01;2.500000000000000000e+01;2.280000000000000000e+02
-3.159175455248773545e+01;2.500000000000000000e+01;2.580000000000000000e+02
-3.101601227502958480e+01;2.500000000000000000e+01;3.460000000000000000e+02
-3.044026999757143770e+01;2.500000000000000000e+01;3.500000000000000000e+02
-2.986452772011328705e+01;2.500000000000000000e+01;4.930000000000000000e+02
-2.928878544265513995e+01;2.500000000000000000e+01;5.590000000000000000e+02
-2.871304316519698929e+01;2.500000000000000000e+01;6.830000000000000000e+02
-2.813730088773883864e+01;2.500000000000000000e+01;8.190000000000000000e+02
-2.756155861028069154e+01;2.500000000000000000e+01;9.070000000000000000e+02
-2.698581633282254089e+01;2.500000000000000000e+01;1.016000000000000000e+03
-2.641007405536439023e+01;2.500000000000000000e+01;1.119000000000000000e+03
-2.583433177790624313e+01;2.500000000000000000e+01;1.322000000000000000e+03
-2.525858950044809248e+01;2.500000000000000000e+01;1.552000000000000000e+03
-2.468284722298994183e+01;2.500000000000000000e+01;1.685000000000000000e+03
-2.410710494553179473e+01;2.500000000000000000e+01;1.874000000000000000e+03
-2.353136266807364407e+01;2.500000000000000000e+01;2.033000000000000000e+03
-2.295562039061549697e+01;2.500000000000000000e+01;2.215000000000000000e+03
-2.237987811315734632e+01;2.500000000000000000e+01;2.495000000000000000e+03
-2.180413583569919567e+01;2.500000000000000000e+01;2.703000000000000000e+03
-2.122839355824104857e+01;2.500000000000000000e+01;2.905000000000000000e+03
-2.065265128078289791e+01;2.500000000000000000e+01;3.067000000000000000e+03
-2.007690900332475081e+01;2.500000000000000000e+01;3.350000000000000000e+03
-1.950116672586660016e+01;2.500000000000000000e+01;3.918000000000000000e+03
-1.892542444840844951e+01;2.500000000000000000e+01;4.047000000000000000e+03
-1.834968217095030241e+01;2.500000000000000000e+01;4.325000000000000000e+03
-1.777393989349214820e+01;2.500000000000000000e+01;4.540000000000000000e+03
-1.719819761603400110e+01;2.500000000000000000e+01;5.148000000000000000e+03
-1.662245533857585400e+01;2.500000000000000000e+01;5.429000000000000000e+03
-1.604671306111770690e+01;2.500000000000000000e+01;5.867000000000000000e+03
-1.547097078365955269e+01;2.500000000000000000e+01;6.589000000000000000e+03
-1.489522850620140559e+01;2.500000000000000000e+01;7.355000000000000000e+03
-1.431948622874325849e+01;2.500000000000000000e+01;8.314000000000000000e+03
-1.374374395128510429e+01;2.500000000000000000e+01;9.297000000000000000e+03
-1.316800167382695719e+01;2.500000000000000000e+01;1.079500000000000000e+04
-1.259225939636881009e+01;2.500000000000000000e+01;1.206500000000000000e+04
-1.201651711891065588e+01;2.500000000000000000e+01;1.606500000000000000e+04
-1.144077484145250878e+01;2.500000000000000000e+01;1.609000000000000000e+04
-1.086503256399436168e+01;2.500000000000000000e+01;1.889900000000000000e+04
-1.028929028653620747e+01;2.500000000000000000e+01;2.261500000000000000e+04
-9.713548009078060375e+00;2.500000000000000000e+01;2.667300000000000000e+04
-9.137805731619913274e+00;2.500000000000000000e+01;3.258400000000000000e+04
-8.562063454161766174e+00;2.500000000000000000e+01;3.887000000000000000e+04
-7.986321176703611968e+00;2.500000000000000000e+01;4.713600000000000000e+04
-7.410578899245464868e+00;2.500000000000000000e+01;5.702800000000000000e+04
-6.834836621787317767e+00;2.500000000000000000e+01;7.009500000000000000e+04
-6.259094344329163562e+00;2.500000000000000000e+01;8.664800000000000000e+04
-5.683352066871016461e+00;2.500000000000000000e+01;1.064950000000000000e+05
-5.107609789412869361e+00;2.500000000000000000e+01;1.332380000000000000e+05
-4.531867511954715155e+00;2.500000000000000000e+01;1.684860000000000000e+05
-3.956125234496568055e+00;2.500000000000000000e+01;2.140850000000000000e+05
-3.380382957038420955e+00;2.500000000000000000e+01;2.813440000000000000e+05
-2.804640679580266749e+00;2.500000000000000000e+01;3.761620000000000000e+05
-2.228898402122119649e+00;2.500000000000000000e+01;5.277470000000000000e+05
-1.653156124663972548e+00;2.500000000000000000e+01;7.704770000000000000e+05
-1.077413847205818342e+00;2.500000000000000000e+01;1.209532000000000000e+06
-5.016715697476712421e-01;2.500000000000000000e+01;2.114951000000000000e+06
7.407070771047585822e-02;2.500000000000000000e+01;7.180226000000000000e+06
6.498129851686300640e-01;2.500000000000000000e+01;4.538417000000000000e+06
1.225555262626777164e+00;2.500000000000000000e+01;4.148806000000000000e+06
1.801297540084924265e+00;2.500000000000000000e+01;3.183893000000000000e+06
2.377039817543071365e+00;2.500000000000000000e+01;2.115023000000000000e+06
2.952782095001225571e+00;2.500000000000000000e+01;1.293966000000000000e+06
3.528524372459372671e+00;2.500000000000000000e+01;7.858080000000000000e+05
4.104266649917519771e+00;2.500000000000000000e+01;5.005740000000000000e+05
4.680008927375673977e+00;2.500000000000000000e+01;3.336650000000000000e+05
5.255751204833821078e+00;2.500000000000000000e+01;2.331420000000000000e+05
5.831493482291968178e+00;2.500000000000000000e+01;1.710490000000000000e+05
6.407235759750122384e+00;2.500000000000000000e+01;1.283210000000000000e+05
6.982978037208269484e+00;2.500000000000000000e+01;9.913800000000000000e+04
7.558720314666416584e+00;2.500000000000000000e+01;7.852000000000000000e+04
8.134462592124570790e+00;2.500000000000000000e+01;6.447400000000000000e+04
8.710204869582717890e+00;2.500000000000000000e+01;5.332000000000000000e+04
9.285947147040864991e+00;2.500000000000000000e+01;4.507700000000000000e+04
9.861689424499012091e+00;2.500000000000000000e+01;3.906900000000000000e+04
1.043743170195716630e+01;2.500000000000000000e+01;3.420400000000000000e+04
1.101317397941531340e+01;2.500000000000000000e+01;3.006600000000000000e+04
1.158891625687346050e+01;2.500000000000000000e+01;2.685500000000000000e+04
1.216465853433161470e+01;2.500000000000000000e+01;2.391600000000000000e+04
1.274040081178976180e+01;2.500000000000000000e+01;6.145200000000000000e+04
1.331614308924790890e+01;2.500000000000000000e+01;2.108200000000000000e+04
1.389188536670606311e+01;2.500000000000000000e+01;1.933300000000000000e+04
1.446762764416421732e+01;2.500000000000000000e+01;1.784000000000000000e+04
1.504336992162236442e+01;2.500000000000000000e+01;1.684300000000000000e+04
1.561911219908051152e+01;2.500000000000000000e+01;1.576400000000000000e+04
1.619485447653865862e+01;2.500000000000000000e+01;1.457000000000000000e+04
1.677059675399680572e+01;2.500000000000000000e+01;1.424500000000000000e+04
1.734633903145495282e+01;2.500000000000000000e+01;1.345200000000000000e+04
1.792208130891309992e+01;2.500000000000000000e+01;1.298300000000000000e+04
1.849782358637126123e+01;2.500000000000000000e+01;1.237400000000000000e+04
1.907356586382940833e+01;2.500000000000000000e+01;1.191000000000000000e+04
1.964930814128755543e+01;2.500000000000000000e+01;1.127000000000000000e+04
2.022505041874570253e+01;2.500000000000000000e+01;1.081500000000000000e+04
2.080079269620384963e+01;2.500000000000000000e+01;1.022500000000000000e+04
2.137653497366199673e+01;2.500000000000000000e+01;1.000000000000000000e+04
2.195227725112015804e+01;2.500000000000000000e+01;9.646000000000000000e+03
2.252801952857830514e+01;2.500000000000000000e+01;9.210000000000000000e+03
2.310376180603645224e+01;2.500000000000000000e+01;8.563000000000000000e+03
2.367950408349459934e+01;2.500000000000000000e+01;8.399000000000000000e+03
2.425524636095274644e+01;2.500000000000000000e+01;7.824000000000000000e+03
2.483098863841089354e+01;2.500000000000000000e+01;7.620000000000000000e+03
2.540673091586904064e+01;2.500000000000000000e+01;7.119000000000000000e+03
2.598247319332720195e+01;2.500000000000000000e+01;6.731000000000000000e+03
2.655821547078534905e+01;2.500000000000000000e+01;6.244000000000000000e+03
2.713395774824349616e+01;2.500000000000000000e+01;5.947000000000000000e+03
2.770970002570164326e+01;2.500000000000000000e+01;5.454000000000000000e+03
2.828544230315979036e+01;2.500000000000000000e+01;5.064000000000000000e+03
2.886118458061793746e+01;2.500000000000000000e+01;4.840000000000000000e+03
2.943692685807609877e+01;2.500000000000000000e+01;4.381000000000000000e+03
3.001266913553424587e+01;2.500000000000000000e+01;4.052000000000000000e+03
3.058841141299239297e+01;2.500000000000000000e+01;3.715000000000000000e+03
3.116415369045054007e+01;2.500000000000000000e+01;3.490000000000000000e+03
3.173989596790868717e+01;2.500000000000000000e+01;3.249000000000000000e+03
3.231563824536683427e+01;2.500000000000000000e+01;2.957000000000000000e+03
3.289138052282498137e+01;2.500000000000000000e+01;2.706000000000000000e+03
3.346712280028314268e+01;2.500000000000000000e+01;2.475000000000000000e+03
3.404286507774128978e+01;2.500000000000000000e+01;2.312000000000000000e+03
3.461860735519943688e+01;2.500000000000000000e+01;2.196000000000000000e+03
3.519434963265758398e+01;2.500000000000000000e+01;2.032000000000000000e+03
3.577009191011573108e+01;2.500000000000000000e+01;1.971000000000000000e+03
3.634583418757387818e+01;2.500000000000000000e+01;1.945000000000000000e+03
3.692157646503203949e+01;2.500000000000000000e+01;1.779000000000000000e+03
3.749731874249018659e+01;2.500000000000000000e+01;1.900000000000000000e+03
3.807306101994833369e+01;2.500000000000000000e+01;2.069000000000000000e+03
3.864880329740648079e+01;2.500000000000000000e+01;1.558000000000000000e+03
3.922454557486462789e+01;2.500000000000000000e+01;1.458000000000000000e+03
3.980028785232277500e+01;2.500000000000000000e+01;1.392000000000000000e+03
4.037603012978093631e+01;2.500000000000000000e+01;1.256000000000000000e+03
4.095177240723908341e+01;2.500000000000000000e+01;1.214000000000000000e+03
4.152751468469723051e+01;2.500000000000000000e+01;1.203000000000000000e+03
4.210325696215537761e+01;2.500000000000000000e+01;1.138000000000000000e+03
4.267899923961352471e+01;2.500000000000000000e+01;1.117000000000000000e+03
4.325474151707167181e+01;2.500000000000000000e+01;1.118000000000000000e+03
4.383048379452981891e+01;2.500000000000000000e+01;9.810000000000000000e+02
4.440622607198798022e+01;2.500000000000000000e+01;9.220000000000000000e+02
4.498196834944612732e+01;2.500000000000000000e+01;9.280000000000000000e+02
4.555771062690427442e+01;2.500000000000000000e+01;7.980000000000000000e+02
4.613345290436242152e+01;2.500000000000000000e+01;8.270000000000000000e+02
4.670919518182056862e+01;2.500000000000000000e+01;7.860000000000000000e+02
4.728493745927871572e+01;2.500000000000000000e+01;6.590000000000000000e+02
4.786067973673687703e+01;2.500000000000000000e+01;6.400000000000000000e+02
4.843642201419502413e+01;2.500000000000000000e+01;6.030000000000000000e+02
4.901216429165317123e+01;2.500000000000000000e+01;6.330000000000000000e+02
4.958790656911131833e+01;2.500000000000000000e+01;5.930000000000000000e+02
5.016364884656946543e+01;2.500000000000000000e+01;5.090000000000000000e+02
5.073939112402761253e+01;2.500000000000000000e+01;4.500000000000000000e+02
5.131513340148577385e+01;2.500000000000000000e+01;4.200000000000000000e+02
5.189087567894392095e+01;2.500000000000000000e+01;4.310000000000000000e+02
5.246661795640206805e+01;2.500000000000000000e+01;4.120000000000000000e+02
5.304236023386021515e+01;2.500000000000000000e+01;3.330000000000000000e+02
5.361810251131836225e+01;2.500000000000000000e+01;3.370000000000000000e+02
5.419384478877650935e+01;2.500000000000000000e+01;2.900000000000000000e+02
5.476958706623465645e+01;2.500000000000000000e+01;3.040000000000000000e+02
5.534532934369281776e+01;2.500000000000000000e+01;2.470000000000000000e+02
5.592107162115096486e+01;2.500000000000000000e+01;2.790000000000000000e+02
5.649681389860911196e+01;2.500000000000000000e+01;2.160000000000000000e+02
5.707255617606725906e+01;2.500000000000000000e+01;2.120000000000000000e+02
5.764829845352540616e+01;2.500000000000000000e+01;2.000000000000000000e+02
5.822404073098355326e+01;2.500000000000000000e+01;1.650000000000000000e+02
5.879978300844171457e+01;2.500000000000000000e+01;1.620000000000000000e+02
5.937552528589986167e+01;2.500000000000000000e+01;1.270000000000000000e+02
5.995126756335800877e+01;2.500000000000000000e+01;1.340000000000000000e+02
6.052700984081615587e+01;2.500000000000000000e+01;1.250000000000000000e+02
6.110275211827430297e+01;2.500000000000000000e+01;1.300000000000000000e+02
6.167849439573245007e+01;2.500000000000000000e+01;9.400000000000000000e+01
6.225423667319059717e+01;2.500000000000000000e+01;1.020000000000000000e+02
6.282997895064875848e+01;2.500000000000000000e+01;8.600000000000000000e+01
6.340572122810690558e+01;2.500000000000000000e+01;7.900000000000000000e+01
6.398146350556505269e+01;2.500000000000000000e+01;7.300000000000000000e+01
6.455720578302319268e+01;2.500000000000000000e+01;8.000000000000000000e+01
6.513294806048133978e+01;2.500000000000000000e+01;5.500000000000000000e+01
6.570869033793948688e+01;2.500000000000000000e+01;5.500000000000000000e+01
6.628443261539766240e+01;2.500000000000000000e+01;5.100000000000000000e+01
6.686017489285580950e+01;2.500000000000000000e+01;4.400000000000000000e+01
6.743591717031395660e+01;2.500000000000000000e+01;4.800000000000000000e+01
6.801165944777210370e+01;2.500000000000000000e+01;4.500000000000000000e+01
6.858740172523025080e+01;2.500000000000000000e+01;3.400000000000000000e+01
6.916314400268839790e+01;2.500000000000000000e+01;4.600000000000000000e+01
6.973888628014654500e+01;2.500000000000000000e+01;3.700000000000000000e+01
7.031462855760469211e+01;2.500000000000000000e+01;3.400000000000000000e+01
7.089037083506283921e+01;2.500000000000000000e+01;3.000000000000000000e+01
7.146611311252098631e+01;2.500000000000000000e+01;2.600000000000000000e+01
7.204185538997913341e+01;2.500000000000000000e+01;1.900000000000000000e+01
7.261759766743728051e+01;2.500000000000000000e+01;1.800000000000000000e+01
7.319333994489542761e+01;2.500000000000000000e+01;2.500000000000000000e+01
7.376908222235360313e+01;2.500000000000000000e+01;2.100000000000000000e+01
7.434482449981175023e+01;2.500000000000000000e+01;3.000000000000000000e+01
7.492056677726989733e+01;2.500000000000000000e+01;1.900000000000000000e+01
7.549630905472804443e+01;2.500000000000000000e+01;8.000000000000000000e+00
7.607205133218619153e+01;2.500000000000000000e+01;2.300000000000000000e+01
7.664779360964433863e+01;2.500000000000000000e+01;1.900000000000000000e+01
7.722353588710248573e+01;2.500000000000000000e+01;1.500000000000000000e+01
7.779927816456063283e+01;2.500000000000000000e+01;1.100000000000000000e+01
7.837502044201877993e+01;2.500000000000000000e+01;9.000000000000000000e+00
7.895076271947695545e+01;2.500000000000000000e+01;6.000000000000000000e+00
7.952650499693510255e+01;2.500000000000000000e+01;9.000000000000000000e+00
8.010224727439324965e+01;2.500000000000000000e+01;3.000000000000000000e+00
8.067798955185139675e+01;2.500000000000000000e+01;5.000000000000000000e+00
8.125373182930954385e+01;2.500000000000000000e+01;3.000000000000000000e+00
8.182947410676769096e+01;2.500000000000000000e+01;1.100000000000000000e+01
8.240521638422583806e+01;2.500000000000000000e+01;5.000000000000000000e+00
8.298095866168398516e+01;2.500000000000000000e+01;7.000000000000000000e+00
8.355670093914213226e+01;2.500000000000000000e+01;7.000000000000000000e+00
8.413244321660027936e+01;2.500000000000000000e+01;4.000000000000000000e+00
8.470818549405842646e+01;2.500000000000000000e+01;4.000000000000000000e+00
8.528392777151657356e+01;2.500000000000000000e+01;2.000000000000000000e+00
8.585967004897472066e+01;2.500000000000000000e+01;2.000000000000000000e+00
8.643541232643289618e+01;2.500000000000000000e+01;0.000000000000000000e+00
8.701115460389104328e+01;2.500000000000000000e+01;1.000000000000000000e+00
8.758689688134919038e+01;2.500000000000000000e+01;3.000000000000000000e+00
8.816263915880733748e+01;2.500000000000000000e+01;2.000000000000000000e+00
8.873838143626548458e+01;2.500000000000000000e+01;2.000000000000000000e+00
8.931412371372363168e+01;2.500000000000000000e+01;0.000000000000000000e+00
8.988986599118177878e+01;2.500000000000000000e+01;2.000000000000000000e+00
9.046560826863992588e+01;2.500000000000000000e+01;0.000000000000000000e+00
9.104135054609807298e+01;2.500000000000000000e+01;1.000000000000000000e+00
9.161709282355622008e+01;2.500000000000000000e+01;0.000000000000000000e+00
9.219283510101436718e+01;2.500000000000000000e+01;2.000000000000000000e+00
9.276857737847251428e+01;2.500000000000000000e+01;0.000000000000000000e+00
9.334431965593066138e+01;2.500000000000000000e+01;1.000000000000000000e+00
9.392006193338883691e+01;2.500000000000000000e+01;1.000000000000000000e+00
9.449580421084698401e+01;2.500000000000000000e+01;0.000000000000000000e+00
9.507154648830513111e+01;2.500000000000000000e+01;0.000000000000000000e+00
9.564728876576327821e+01;2.500000000000000000e+01;0.000000000000000000e+00
9.622303104322142531e+01;2.500000000000000000e+01;0.000000000000000000e+00
9.679877332067957241e+01;2.500000000000000000e+01;0.000000000000000000e+00
9.737451559813771951e+01;2.500000000000000000e+01;1.000000000000000000e+00


==> data/factor_5.0_histogram_ILSD.csv <==
-2.232421544884316589e+01;5.000000000000000000e+00;1.000000000000000000e+00
-2.214843421178934690e+01;5.000000000000000000e+00;1.000000000000000000e+00
-2.197265297473553147e+01;5.000000000000000000e+00;0.000000000000000000e+00
-2.179687173768171249e+01;5.000000000000000000e+00;0.000000000000000000e+00
-2.162109050062789706e+01;5.000000000000000000e+00;0.000000000000000000e+00
-2.144530926357408163e+01;5.000000000000000000e+00;0.000000000000000000e+00
-2.126952802652026264e+01;5.000000000000000000e+00;0.000000000000000000e+00
-2.109374678946644721e+01;5.000000000000000000e+00;0.000000000000000000e+00
-2.091796555241262823e+01;5.000000000000000000e+00;0.000000000000000000e+00
-2.074218431535881280e+01;5.000000000000000000e+00;0.000000000000000000e+00
-2.056640307830499381e+01;5.000000000000000000e+00;0.000000000000000000e+00
-2.039062184125117838e+01;5.000000000000000000e+00;0.000000000000000000e+00
-2.021484060419736295e+01;5.000000000000000000e+00;0.000000000000000000e+00
-2.003905936714354397e+01;5.000000000000000000e+00;0.000000000000000000e+00
-1.986327813008972853e+01;5.000000000000000000e+00;0.000000000000000000e+00
-1.968749689303591310e+01;5.000000000000000000e+00;1.000000000000000000e+00
-1.951171565598209412e+01;5.000000000000000000e+00;1.000000000000000000e+00
-1.933593441892827869e+01;5.000000000000000000e+00;0.000000000000000000e+00
-1.916015318187445970e+01;5.000000000000000000e+00;1.000000000000000000e+00
-1.898437194482064427e+01;5.000000000000000000e+00;0.000000000000000000e+00
-1.880859070776682529e+01;5.000000000000000000e+00;0.000000000000000000e+00
-1.863280947071300986e+01;5.000000000000000000e+00;0.000000000000000000e+00
-1.845702823365919443e+01;5.000000000000000000e+00;1.000000000000000000e+00
-1.828124699660537544e+01;5.000000000000000000e+00;0.000000000000000000e+00
-1.810546575955156001e+01;5.000000000000000000e+00;0.000000000000000000e+00
-1.792968452249774458e+01;5.000000000000000000e+00;1.000000000000000000e+00
-1.775390328544392560e+01;5.000000000000000000e+00;2.000000000000000000e+00
-1.757812204839010661e+01;5.000000000000000000e+00;0.000000000000000000e+00
-1.740234081133629118e+01;5.000000000000000000e+00;2.000000000000000000e+00
-1.722655957428247575e+01;5.000000000000000000e+00;2.000000000000000000e+00
-1.705077833722865677e+01;5.000000000000000000e+00;0.000000000000000000e+00
-1.687499710017484134e+01;5.000000000000000000e+00;0.000000000000000000e+00
-1.669921586312102590e+01;5.000000000000000000e+00;1.000000000000000000e+00
-1.652343462606720692e+01;5.000000000000000000e+00;0.000000000000000000e+00
-1.634765338901339149e+01;5.000000000000000000e+00;1.000000000000000000e+00
-1.617187215195957606e+01;5.000000000000000000e+00;3.000000000000000000e+00
-1.599609091490575707e+01;5.000000000000000000e+00;3.000000000000000000e+00
-1.582030967785193987e+01;5.000000000000000000e+00;1.000000000000000000e+00
-1.564452844079812266e+01;5.000000000000000000e+00;2.000000000000000000e+00
-1.546874720374430723e+01;5.000000000000000000e+00;6.000000000000000000e+00
-1.529296596669048824e+01;5.000000000000000000e+00;5.000000000000000000e+00
-1.511718472963667281e+01;5.000000000000000000e+00;4.000000000000000000e+00
-1.494140349258285561e+01;5.000000000000000000e+00;1.000000000000000000e+01
-1.476562225552903840e+01;5.000000000000000000e+00;4.000000000000000000e+00
-1.458984101847522297e+01;5.000000000000000000e+00;9.000000000000000000e+00
-1.441405978142140576e+01;5.000000000000000000e+00;3.000000000000000000e+00
-1.423827854436758855e+01;5.000000000000000000e+00;1.000000000000000000e+01
-1.406249730731377134e+01;5.000000000000000000e+00;1.100000000000000000e+01
-1.388671607025995414e+01;5.000000000000000000e+00;1.100000000000000000e+01
-1.371093483320613693e+01;5.000000000000000000e+00;1.600000000000000000e+01
-1.353515359615232150e+01;5.000000000000000000e+00;2.000000000000000000e+01
-1.335937235909850429e+01;5.000000000000000000e+00;1.700000000000000000e+01
-1.318359112204468708e+01;5.000000000000000000e+00;2.000000000000000000e+01
-1.300780988499086988e+01;5.000000000000000000e+00;1.900000000000000000e+01
-1.283202864793705267e+01;5.000000000000000000e+00;2.600000000000000000e+01
-1.265624741088323546e+01;5.000000000000000000e+00;3.100000000000000000e+01
-1.248046617382942003e+01;5.000000000000000000e+00;4.500000000000000000e+01
-1.230468493677560282e+01;5.000000000000000000e+00;3.800000000000000000e+01
-1.212890369972178561e+01;5.000000000000000000e+00;6.300000000000000000e+01
-1.195312246266796841e+01;5.000000000000000000e+00;6.000000000000000000e+01
-1.177734122561415120e+01;5.000000000000000000e+00;8.000000000000000000e+01
-1.160155998856033577e+01;5.000000000000000000e+00;7.000000000000000000e+01
-1.142577875150651856e+01;5.000000000000000000e+00;9.600000000000000000e+01
-1.124999751445270135e+01;5.000000000000000000e+00;1.160000000000000000e+02
-1.107421627739888415e+01;5.000000000000000000e+00;1.000000000000000000e+02
-1.089843504034506694e+01;5.000000000000000000e+00;1.430000000000000000e+02
-1.072265380329125151e+01;5.000000000000000000e+00;1.680000000000000000e+02
-1.054687256623743430e+01;5.000000000000000000e+00;1.680000000000000000e+02
-1.037109132918361709e+01;5.000000000000000000e+00;2.150000000000000000e+02
-1.019531009212979988e+01;5.000000000000000000e+00;2.050000000000000000e+02
-1.001952885507598268e+01;5.000000000000000000e+00;2.950000000000000000e+02
-9.843747618022167245e+00;5.000000000000000000e+00;3.510000000000000000e+02
-9.667966380968350038e+00;5.000000000000000000e+00;3.690000000000000000e+02
-9.492185143914532830e+00;5.000000000000000000e+00;4.240000000000000000e+02
-9.316403906860715622e+00;5.000000000000000000e+00;4.990000000000000000e+02
-9.140622669806898415e+00;5.000000000000000000e+00;5.410000000000000000e+02
-8.964841432753081207e+00;5.000000000000000000e+00;6.270000000000000000e+02
-8.789060195699265776e+00;5.000000000000000000e+00;7.210000000000000000e+02
-8.613278958645448569e+00;5.000000000000000000e+00;8.220000000000000000e+02
-8.437497721591631361e+00;5.000000000000000000e+00;9.570000000000000000e+02
-8.261716484537814154e+00;5.000000000000000000e+00;1.095000000000000000e+03
-8.085935247483996946e+00;5.000000000000000000e+00;1.214000000000000000e+03
-7.910154010430181515e+00;5.000000000000000000e+00;1.400000000000000000e+03
-7.734372773376364307e+00;5.000000000000000000e+00;1.552000000000000000e+03
-7.558591536322547100e+00;5.000000000000000000e+00;1.921000000000000000e+03
-7.382810299268729892e+00;5.000000000000000000e+00;2.625000000000000000e+03
-7.207029062214912685e+00;5.000000000000000000e+00;2.596000000000000000e+03
-7.031247825161095477e+00;5.000000000000000000e+00;2.926000000000000000e+03
-6.855466588107280046e+00;5.000000000000000000e+00;3.359000000000000000e+03
-6.679685351053462838e+00;5.000000000000000000e+00;3.976000000000000000e+03
-6.503904113999645631e+00;5.000000000000000000e+00;4.527000000000000000e+03
-6.328122876945830200e+00;5.000000000000000000e+00;5.175000000000000000e+03
-6.152341639892011216e+00;5.000000000000000000e+00;5.929000000000000000e+03
-5.976560402838195785e+00;5.000000000000000000e+00;6.996000000000000000e+03
-5.800779165784376801e+00;5.000000000000000000e+00;7.849000000000000000e+03
-5.624997928730561370e+00;5.000000000000000000e+00;9.069000000000000000e+03
-5.449216691676745938e+00;5.000000000000000000e+00;1.036200000000000000e+04
-5.273435454622926954e+00;5.000000000000000000e+00;1.164700000000000000e+04
-5.097654217569111523e+00;5.000000000000000000e+00;1.325900000000000000e+04
-4.921872980515292539e+00;5.000000000000000000e+00;1.611100000000000000e+04
-4.746091743461477108e+00;5.000000000000000000e+00;1.733200000000000000e+04
-4.570310506407661677e+00;5.000000000000000000e+00;1.926600000000000000e+04
-4.394529269353842693e+00;5.000000000000000000e+00;2.220900000000000000e+04
-4.218748032300027262e+00;5.000000000000000000e+00;2.507600000000000000e+04
-4.042966795246208278e+00;5.000000000000000000e+00;2.854600000000000000e+04
-3.867185558192392847e+00;5.000000000000000000e+00;3.238000000000000000e+04
-3.691404321138577416e+00;5.000000000000000000e+00;3.685700000000000000e+04
-3.515623084084758432e+00;5.000000000000000000e+00;4.221600000000000000e+04
-3.339841847030943001e+00;5.000000000000000000e+00;4.823100000000000000e+04
-3.164060609977124017e+00;5.000000000000000000e+00;5.577800000000000000e+04
-2.988279372923308586e+00;5.000000000000000000e+00;6.467300000000000000e+04
-2.812498135869489602e+00;5.000000000000000000e+00;7.592900000000000000e+04
-2.636716898815674170e+00;5.000000000000000000e+00;8.862800000000000000e+04
-2.460935661761858739e+00;5.000000000000000000e+00;1.266410000000000000e+05
-2.285154424708039755e+00;5.000000000000000000e+00;1.211350000000000000e+05
-2.109373187654224324e+00;5.000000000000000000e+00;1.434300000000000000e+05
-1.933591950600405340e+00;5.000000000000000000e+00;1.719570000000000000e+05
-1.757810713546589909e+00;5.000000000000000000e+00;2.075830000000000000e+05
-1.582029476492774478e+00;5.000000000000000000e+00;2.517900000000000000e+05
-1.406248239438955494e+00;5.000000000000000000e+00;3.086030000000000000e+05
-1.230467002385140063e+00;5.000000000000000000e+00;3.833830000000000000e+05
-1.054685765331321079e+00;5.000000000000000000e+00;4.826480000000000000e+05
-8.789045282775056478e-01;5.000000000000000000e+00;6.170190000000000000e+05
-7.031232912236902166e-01;5.000000000000000000e+00;8.075560000000000000e+05
-5.273420541698712327e-01;5.000000000000000000e+00;1.067735000000000000e+06
-3.515608171160558015e-01;5.000000000000000000e+00;1.483013000000000000e+06
-1.757795800622368176e-01;5.000000000000000000e+00;2.034775000000000000e+06
1.656991578613542515e-06;5.000000000000000000e+00;6.142924000000000000e+06
1.757828940453940447e-01;5.000000000000000000e+00;3.884014000000000000e+06
3.515641310992130286e-01;5.000000000000000000e+00;3.028612000000000000e+06
5.273453681530284598e-01;5.000000000000000000e+00;2.308699000000000000e+06
7.031266052068474437e-01;5.000000000000000000e+00;1.674345000000000000e+06
8.789078422606628749e-01;5.000000000000000000e+00;1.226611000000000000e+06
1.054689079314478306e+00;5.000000000000000000e+00;9.055480000000000000e+05
1.230470316368297290e+00;5.000000000000000000e+00;6.789970000000000000e+05
1.406251553422112721e+00;5.000000000000000000e+00;5.178180000000000000e+05
1.582032790475931705e+00;5.000000000000000000e+00;4.044360000000000000e+05
1.757814027529747136e+00;5.000000000000000000e+00;3.212940000000000000e+05
1.933595264583562567e+00;5.000000000000000000e+00;2.596850000000000000e+05
2.109376501637381551e+00;5.000000000000000000e+00;2.110360000000000000e+05
2.285157738691196982e+00;5.000000000000000000e+00;1.739390000000000000e+05
2.460938975745015966e+00;5.000000000000000000e+00;1.466060000000000000e+05
2.636720212798831398e+00;5.000000000000000000e+00;2.961910000000000000e+05
2.812501449852646829e+00;5.000000000000000000e+00;1.066580000000000000e+05
2.988282686906465813e+00;5.000000000000000000e+00;9.066900000000000000e+04
3.164063923960281244e+00;5.000000000000000000e+00;7.748200000000000000e+04
3.339845161014100228e+00;5.000000000000000000e+00;6.753500000000000000e+04
3.515626398067915659e+00;5.000000000000000000e+00;5.913700000000000000e+04
3.691407635121734643e+00;5.000000000000000000e+00;5.181900000000000000e+04
3.867188872175550074e+00;5.000000000000000000e+00;4.553300000000000000e+04
4.042970109229365505e+00;5.000000000000000000e+00;4.062400000000000000e+04
4.218751346283184489e+00;5.000000000000000000e+00;3.641900000000000000e+04
4.394532583336999920e+00;5.000000000000000000e+00;3.249300000000000000e+04
4.570313820390818904e+00;5.000000000000000000e+00;2.928900000000000000e+04
4.746095057444634335e+00;5.000000000000000000e+00;2.682100000000000000e+04
4.921876294498449766e+00;5.000000000000000000e+00;2.395800000000000000e+04
5.097657531552268750e+00;5.000000000000000000e+00;2.213100000000000000e+04
5.273438768606084182e+00;5.000000000000000000e+00;1.943700000000000000e+04
5.449220005659903165e+00;5.000000000000000000e+00;1.753500000000000000e+04
5.625001242713718597e+00;5.000000000000000000e+00;1.554200000000000000e+04
5.800782479767534028e+00;5.000000000000000000e+00;1.402500000000000000e+04
5.976563716821353012e+00;5.000000000000000000e+00;1.254500000000000000e+04
6.152344953875168443e+00;5.000000000000000000e+00;1.155100000000000000e+04
6.328126190928987427e+00;5.000000000000000000e+00;1.030900000000000000e+04
6.503907427982802858e+00;5.000000000000000000e+00;9.405000000000000000e+03
6.679688665036618289e+00;5.000000000000000000e+00;8.459000000000000000e+03
6.855469902090437273e+00;5.000000000000000000e+00;7.765000000000000000e+03
7.031251139144252704e+00;5.000000000000000000e+00;7.061000000000000000e+03
7.207032376198071688e+00;5.000000000000000000e+00;6.400000000000000000e+03
7.382813613251887119e+00;5.000000000000000000e+00;5.736000000000000000e+03
7.558594850305702550e+00;5.000000000000000000e+00;3.002500000000000000e+04
7.734376087359521534e+00;5.000000000000000000e+00;3.173000000000000000e+03
7.910157324413336966e+00;5.000000000000000000e+00;2.814000000000000000e+03
8.085938561467155949e+00;5.000000000000000000e+00;2.492000000000000000e+03
8.261719798520971381e+00;5.000000000000000000e+00;2.419000000000000000e+03
8.437501035574790365e+00;5.000000000000000000e+00;2.184000000000000000e+03
8.613282272628605796e+00;5.000000000000000000e+00;1.943000000000000000e+03
8.789063509682421227e+00;5.000000000000000000e+00;1.824000000000000000e+03
8.964844746736240211e+00;5.000000000000000000e+00;1.761000000000000000e+03
9.140625983790055642e+00;5.000000000000000000e+00;1.550000000000000000e+03
9.316407220843874626e+00;5.000000000000000000e+00;1.448000000000000000e+03
9.492188457897690057e+00;5.000000000000000000e+00;1.360000000000000000e+03
9.667969694951509041e+00;5.000000000000000000e+00;1.259000000000000000e+03
9.843750932005320919e+00;5.000000000000000000e+00;1.280000000000000000e+03
1.001953216905913990e+01;5.000000000000000000e+00;1.132000000000000000e+03
1.019531340611295889e+01;5.000000000000000000e+00;1.064000000000000000e+03
1.037109464316677077e+01;5.000000000000000000e+00;9.790000000000000000e+02
1.054687588022058975e+01;5.000000000000000000e+00;9.020000000000000000e+02
1.072265711727440873e+01;5.000000000000000000e+00;9.530000000000000000e+02
1.089843835432822772e+01;5.000000000000000000e+00;8.430000000000000000e+02
1.107421959138203960e+01;5.000000000000000000e+00;8.260000000000000000e+02
1.125000082843585858e+01;5.000000000000000000e+00;7.920000000000000000e+02
1.142578206548967756e+01;5.000000000000000000e+00;6.850000000000000000e+02
1.160156330254348944e+01;5.000000000000000000e+00;6.640000000000000000e+02
1.177734453959730843e+01;5.000000000000000000e+00;6.220000000000000000e+02
1.195312577665112741e+01;5.000000000000000000e+00;5.990000000000000000e+02
1.212890701370494639e+01;5.000000000000000000e+00;5.980000000000000000e+02
1.230468825075875827e+01;5.000000000000000000e+00;5.700000000000000000e+02
1.248046948781257726e+01;5.000000000000000000e+00;5.670000000000000000e+02
1.265625072486639624e+01;5.000000000000000000e+00;4.640000000000000000e+02
1.283203196192020812e+01;5.000000000000000000e+00;4.980000000000000000e+02
1.300781319897402710e+01;5.000000000000000000e+00;4.880000000000000000e+02
1.318359443602784609e+01;5.000000000000000000e+00;4.350000000000000000e+02
1.335937567308165796e+01;5.000000000000000000e+00;4.350000000000000000e+02
1.353515691013547695e+01;5.000000000000000000e+00;3.910000000000000000e+02
1.371093814718929593e+01;5.000000000000000000e+00;4.210000000000000000e+02
1.388671938424311492e+01;5.000000000000000000e+00;3.860000000000000000e+02
1.406250062129692679e+01;5.000000000000000000e+00;3.700000000000000000e+02
1.423828185835074578e+01;5.000000000000000000e+00;3.060000000000000000e+02
1.441406309540456476e+01;5.000000000000000000e+00;3.160000000000000000e+02
1.458984433245837664e+01;5.000000000000000000e+00;3.260000000000000000e+02
1.476562556951219563e+01;5.000000000000000000e+00;3.390000000000000000e+02
1.494140680656601461e+01;5.000000000000000000e+00;2.980000000000000000e+02
1.511718804361982649e+01;5.000000000000000000e+00;3.020000000000000000e+02
1.529296928067364547e+01;5.000000000000000000e+00;2.730000000000000000e+02
1.546875051772746446e+01;5.000000000000000000e+00;2.450000000000000000e+02
1.564453175478128344e+01;5.000000000000000000e+00;2.350000000000000000e+02
1.582031299183509532e+01;5.000000000000000000e+00;2.200000000000000000e+02
1.599609422888891430e+01;5.000000000000000000e+00;1.960000000000000000e+02
1.617187546594273329e+01;5.000000000000000000e+00;1.930000000000000000e+02
1.634765670299654516e+01;5.000000000000000000e+00;1.870000000000000000e+02
1.652343794005036415e+01;5.000000000000000000e+00;1.730000000000000000e+02
1.669921917710418313e+01;5.000000000000000000e+00;1.600000000000000000e+02
1.687500041415800212e+01;5.000000000000000000e+00;1.670000000000000000e+02
1.705078165121181399e+01;5.000000000000000000e+00;1.620000000000000000e+02
1.722656288826563298e+01;5.000000000000000000e+00;1.370000000000000000e+02
1.740234412531945196e+01;5.000000000000000000e+00;1.170000000000000000e+02
1.757812536237326384e+01;5.000000000000000000e+00;1.250000000000000000e+02
1.775390659942708282e+01;5.000000000000000000e+00;1.160000000000000000e+02
1.792968783648090181e+01;5.000000000000000000e+00;1.110000000000000000e+02
1.810546907353471369e+01;5.000000000000000000e+00;9.600000000000000000e+01
1.828125031058853267e+01;5.000000000000000000e+00;9.200000000000000000e+01
1.845703154764235165e+01;5.000000000000000000e+00;9.400000000000000000e+01
1.863281278469617064e+01;5.000000000000000000e+00;8.400000000000000000e+01
1.880859402174998252e+01;5.000000000000000000e+00;8.400000000000000000e+01
1.898437525880380150e+01;5.000000000000000000e+00;6.900000000000000000e+01
1.916015649585762048e+01;5.000000000000000000e+00;8.700000000000000000e+01
1.933593773291143236e+01;5.000000000000000000e+00;7.300000000000000000e+01
1.951171896996525135e+01;5.000000000000000000e+00;5.000000000000000000e+01
1.968750020701907033e+01;5.000000000000000000e+00;6.600000000000000000e+01
1.986328144407288221e+01;5.000000000000000000e+00;6.800000000000000000e+01
2.003906268112670119e+01;5.000000000000000000e+00;4.800000000000000000e+01
2.021484391818052018e+01;5.000000000000000000e+00;5.200000000000000000e+01
2.039062515523433916e+01;5.000000000000000000e+00;3.400000000000000000e+01
2.056640639228815104e+01;5.000000000000000000e+00;3.200000000000000000e+01
2.074218762934197002e+01;5.000000000000000000e+00;3.900000000000000000e+01
2.091796886639578901e+01;5.000000000000000000e+00;2.200000000000000000e+01
2.109375010344960089e+01;5.000000000000000000e+00;3.900000000000000000e+01
2.126953134050341987e+01;5.000000000000000000e+00;3.100000000000000000e+01
2.144531257755723885e+01;5.000000000000000000e+00;2.300000000000000000e+01
2.162109381461105073e+01;5.000000000000000000e+00;2.100000000000000000e+01
2.179687505166486972e+01;5.000000000000000000e+00;1.600000000000000000e+01
2.197265628871868870e+01;5.000000000000000000e+00;2.100000000000000000e+01
2.214843752577250768e+01;5.000000000000000000e+00;2.400000000000000000e+01
2.232421876282631956e+01;5.000000000000000000e+00;2.100000000000000000e+01
2.249999999988013499e+01;5.000000000000000000e+00;3.050000000000000000e+02


==> data/factor_50.0_histogram_ILSD.csv <==
-7.143487922896294151e+01;5.000000000000000000e+01;1.000000000000000000e+00
-7.060959190336915015e+01;5.000000000000000000e+01;1.000000000000000000e+00
-6.978430457777535878e+01;5.000000000000000000e+01;1.000000000000000000e+00
-6.895901725218156741e+01;5.000000000000000000e+01;8.000000000000000000e+00
-6.813372992658777605e+01;5.000000000000000000e+01;2.000000000000000000e+00
-6.730844260099398468e+01;5.000000000000000000e+01;7.000000000000000000e+00
-6.648315527540019332e+01;5.000000000000000000e+01;7.000000000000000000e+00
-6.565786794980640195e+01;5.000000000000000000e+01;8.000000000000000000e+00
-6.483258062421261059e+01;5.000000000000000000e+01;1.200000000000000000e+01
-6.400729329861881922e+01;5.000000000000000000e+01;1.300000000000000000e+01
-6.318200597302503496e+01;5.000000000000000000e+01;1.500000000000000000e+01
-6.235671864743124360e+01;5.000000000000000000e+01;2.400000000000000000e+01
-6.153143132183745223e+01;5.000000000000000000e+01;2.200000000000000000e+01
-6.070614399624366087e+01;5.000000000000000000e+01;2.400000000000000000e+01
-5.988085667064986950e+01;5.000000000000000000e+01;2.600000000000000000e+01
-5.905556934505607813e+01;5.000000000000000000e+01;5.000000000000000000e+01
-5.823028201946228677e+01;5.000000000000000000e+01;3.800000000000000000e+01
-5.740499469386849540e+01;5.000000000000000000e+01;5.500000000000000000e+01
-5.657970736827470404e+01;5.000000000000000000e+01;6.000000000000000000e+01
-5.575442004268091267e+01;5.000000000000000000e+01;8.000000000000000000e+01
-5.492913271708712841e+01;5.000000000000000000e+01;1.190000000000000000e+02
-5.410384539149333705e+01;5.000000000000000000e+01;1.860000000000000000e+02
-5.327855806589954568e+01;5.000000000000000000e+01;1.890000000000000000e+02
-5.245327074030575432e+01;5.000000000000000000e+01;2.190000000000000000e+02
-5.162798341471196295e+01;5.000000000000000000e+01;2.490000000000000000e+02
-5.080269608911817159e+01;5.000000000000000000e+01;3.050000000000000000e+02
-4.997740876352438022e+01;5.000000000000000000e+01;3.640000000000000000e+02
-4.915212143793058885e+01;5.000000000000000000e+01;3.880000000000000000e+02
-4.832683411233679749e+01;5.000000000000000000e+01;3.810000000000000000e+02
-4.750154678674300612e+01;5.000000000000000000e+01;5.020000000000000000e+02
-4.667625946114921476e+01;5.000000000000000000e+01;5.860000000000000000e+02
-4.585097213555542339e+01;5.000000000000000000e+01;5.630000000000000000e+02
-4.502568480996163203e+01;5.000000000000000000e+01;7.420000000000000000e+02
-4.420039748436784066e+01;5.000000000000000000e+01;7.270000000000000000e+02
-4.337511015877404930e+01;5.000000000000000000e+01;9.210000000000000000e+02
-4.254982283318025793e+01;5.000000000000000000e+01;9.580000000000000000e+02
-4.172453550758646657e+01;5.000000000000000000e+01;1.016000000000000000e+03
-4.089924818199267520e+01;5.000000000000000000e+01;1.153000000000000000e+03
-4.007396085639888383e+01;5.000000000000000000e+01;1.228000000000000000e+03
-3.924867353080509247e+01;5.000000000000000000e+01;1.307000000000000000e+03
-3.842338620521130821e+01;5.000000000000000000e+01;1.434000000000000000e+03
-3.759809887961751684e+01;5.000000000000000000e+01;1.503000000000000000e+03
-3.677281155402372548e+01;5.000000000000000000e+01;1.725000000000000000e+03
-3.594752422842993411e+01;5.000000000000000000e+01;1.950000000000000000e+03
-3.512223690283614275e+01;5.000000000000000000e+01;2.204000000000000000e+03
-3.429694957724235138e+01;5.000000000000000000e+01;2.395000000000000000e+03
-3.347166225164856002e+01;5.000000000000000000e+01;2.475000000000000000e+03
-3.264637492605476865e+01;5.000000000000000000e+01;2.661000000000000000e+03
-3.182108760046097728e+01;5.000000000000000000e+01;2.837000000000000000e+03
-3.099580027486718592e+01;5.000000000000000000e+01;3.038000000000000000e+03
-3.017051294927339455e+01;5.000000000000000000e+01;3.191000000000000000e+03
-2.934522562367960319e+01;5.000000000000000000e+01;3.389000000000000000e+03
-2.851993829808581182e+01;5.000000000000000000e+01;3.650000000000000000e+03
-2.769465097249202046e+01;5.000000000000000000e+01;3.771000000000000000e+03
-2.686936364689822909e+01;5.000000000000000000e+01;4.239000000000000000e+03
-2.604407632130444483e+01;5.000000000000000000e+01;4.343000000000000000e+03
-2.521878899571065347e+01;5.000000000000000000e+01;4.686000000000000000e+03
-2.439350167011686210e+01;5.000000000000000000e+01;6.034000000000000000e+03
-2.356821434452307074e+01;5.000000000000000000e+01;5.587000000000000000e+03
-2.274292701892927937e+01;5.000000000000000000e+01;6.144000000000000000e+03
-2.191763969333548800e+01;5.000000000000000000e+01;6.688000000000000000e+03
-2.109235236774169664e+01;5.000000000000000000e+01;7.334000000000000000e+03
-2.026706504214790527e+01;5.000000000000000000e+01;8.143000000000000000e+03
-1.944177771655411391e+01;5.000000000000000000e+01;8.938000000000000000e+03
-1.861649039096032254e+01;5.000000000000000000e+01;9.750000000000000000e+03
-1.779120306536653118e+01;5.000000000000000000e+01;1.118600000000000000e+04
-1.696591573977273981e+01;5.000000000000000000e+01;1.241900000000000000e+04
-1.614062841417894845e+01;5.000000000000000000e+01;1.445300000000000000e+04
-1.531534108858515708e+01;5.000000000000000000e+01;1.682400000000000000e+04
-1.449005376299136572e+01;5.000000000000000000e+01;1.938900000000000000e+04
-1.366476643739757435e+01;5.000000000000000000e+01;2.333300000000000000e+04
-1.283947911180378298e+01;5.000000000000000000e+01;2.809000000000000000e+04
-1.201419178620999872e+01;5.000000000000000000e+01;3.358400000000000000e+04
-1.118890446061620736e+01;5.000000000000000000e+01;4.061800000000000000e+04
-1.036361713502241599e+01;5.000000000000000000e+01;4.920300000000000000e+04
-9.538329809428624628e+00;5.000000000000000000e+01;5.868700000000000000e+04
-8.713042483834833263e+00;5.000000000000000000e+01;6.898400000000000000e+04
-7.887755158241034792e+00;5.000000000000000000e+01;8.379800000000000000e+04
-7.062467832647243426e+00;5.000000000000000000e+01;1.030080000000000000e+05
-6.237180507053452061e+00;5.000000000000000000e+01;1.295160000000000000e+05
-5.411893181459674906e+00;5.000000000000000000e+01;1.705920000000000000e+05
-4.586605855865883541e+00;5.000000000000000000e+01;2.308410000000000000e+05
-3.761318530272092175e+00;5.000000000000000000e+01;3.202700000000000000e+05
-2.936031204678300810e+00;5.000000000000000000e+01;4.576160000000000000e+05
-2.110743879084509445e+00;5.000000000000000000e+01;6.895000000000000000e+05
-1.285456553490718079e+00;5.000000000000000000e+01;1.122013000000000000e+06
-4.601692278969267136e-01;5.000000000000000000e+01;2.188031000000000000e+06
3.651180976968646519e-01;5.000000000000000000e+01;7.234302000000000000e+06
1.190405423290656017e+00;5.000000000000000000e+01;4.394294000000000000e+06
2.015692748884447383e+00;5.000000000000000000e+01;4.045375000000000000e+06
2.840980074478238748e+00;5.000000000000000000e+01;3.306257000000000000e+06
3.666267400072030114e+00;5.000000000000000000e+01;2.363045000000000000e+06
4.491554725665821479e+00;5.000000000000000000e+01;1.506822000000000000e+06
5.316842051259612845e+00;5.000000000000000000e+01;9.063740000000000000e+05
6.142129376853404210e+00;5.000000000000000000e+01;5.289840000000000000e+05
6.967416702447195576e+00;5.000000000000000000e+01;3.262500000000000000e+05
7.792704028040986941e+00;5.000000000000000000e+01;2.171500000000000000e+05
8.617991353634778307e+00;5.000000000000000000e+01;1.554760000000000000e+05
9.443278679228569672e+00;5.000000000000000000e+01;1.159310000000000000e+05
1.026856600482236104e+01;5.000000000000000000e+01;8.977400000000000000e+04
1.109385333041615240e+01;5.000000000000000000e+01;7.351600000000000000e+04
1.191914065600994377e+01;5.000000000000000000e+01;6.091100000000000000e+04
1.274442798160373513e+01;5.000000000000000000e+01;5.147500000000000000e+04
1.356971530719752650e+01;5.000000000000000000e+01;4.389900000000000000e+04
1.439500263279131786e+01;5.000000000000000000e+01;3.813600000000000000e+04
1.522028995838510923e+01;5.000000000000000000e+01;3.365100000000000000e+04
1.604557728397890060e+01;5.000000000000000000e+01;2.936900000000000000e+04
1.687086460957269196e+01;5.000000000000000000e+01;2.721900000000000000e+04
1.769615193516648333e+01;5.000000000000000000e+01;2.436900000000000000e+04
1.852143926076027469e+01;5.000000000000000000e+01;2.248200000000000000e+04
1.934672658635406606e+01;5.000000000000000000e+01;2.076500000000000000e+04
2.017201391194784321e+01;5.000000000000000000e+01;1.924200000000000000e+04
2.099730123754163458e+01;5.000000000000000000e+01;1.776700000000000000e+04
2.182258856313542594e+01;5.000000000000000000e+01;1.704400000000000000e+04
2.264787588872921731e+01;5.000000000000000000e+01;1.598500000000000000e+04
2.347316321432300867e+01;5.000000000000000000e+01;1.488500000000000000e+04
2.429845053991680004e+01;5.000000000000000000e+01;1.414600000000000000e+04
2.512373786551059140e+01;5.000000000000000000e+01;2.186100000000000000e+04
2.594902519110438277e+01;5.000000000000000000e+01;1.319400000000000000e+04
2.677431251669817414e+01;5.000000000000000000e+01;1.234500000000000000e+04
2.759959984229196550e+01;5.000000000000000000e+01;1.153700000000000000e+04
2.842488716788575687e+01;5.000000000000000000e+01;1.104300000000000000e+04
2.925017449347954823e+01;5.000000000000000000e+01;1.066900000000000000e+04
3.007546181907333960e+01;5.000000000000000000e+01;1.042000000000000000e+04
3.090074914466713096e+01;5.000000000000000000e+01;9.635000000000000000e+03
3.172603647026092233e+01;5.000000000000000000e+01;9.203000000000000000e+03
3.255132379585471369e+01;5.000000000000000000e+01;8.816000000000000000e+03
3.337661112144850506e+01;5.000000000000000000e+01;8.367000000000000000e+03
3.420189844704229643e+01;5.000000000000000000e+01;7.614000000000000000e+03
3.502718577263608779e+01;5.000000000000000000e+01;7.355000000000000000e+03
3.585247309822987916e+01;5.000000000000000000e+01;6.996000000000000000e+03
3.667776042382367052e+01;5.000000000000000000e+01;6.635000000000000000e+03
3.750304774941746189e+01;5.000000000000000000e+01;6.501000000000000000e+03
3.832833507501125325e+01;5.000000000000000000e+01;6.214000000000000000e+03
3.915362240060504462e+01;5.000000000000000000e+01;5.896000000000000000e+03
3.997890972619883598e+01;5.000000000000000000e+01;5.759000000000000000e+03
4.080419705179262735e+01;5.000000000000000000e+01;5.158000000000000000e+03
4.162948437738641871e+01;5.000000000000000000e+01;5.157000000000000000e+03
4.245477170298021008e+01;5.000000000000000000e+01;4.935000000000000000e+03
4.328005902857400145e+01;5.000000000000000000e+01;4.795000000000000000e+03
4.410534635416779281e+01;5.000000000000000000e+01;4.609000000000000000e+03
4.493063367976158418e+01;5.000000000000000000e+01;4.303000000000000000e+03
4.575592100535537554e+01;5.000000000000000000e+01;4.033000000000000000e+03
4.658120833094916691e+01;5.000000000000000000e+01;3.945000000000000000e+03
4.740649565654294406e+01;5.000000000000000000e+01;3.858000000000000000e+03
4.823178298213673543e+01;5.000000000000000000e+01;3.649000000000000000e+03
4.905707030773052679e+01;5.000000000000000000e+01;3.559000000000000000e+03
4.988235763332431816e+01;5.000000000000000000e+01;3.433000000000000000e+03
5.070764495891810952e+01;5.000000000000000000e+01;3.419000000000000000e+03
5.153293228451190089e+01;5.000000000000000000e+01;3.212000000000000000e+03
5.235821961010569225e+01;5.000000000000000000e+01;3.040000000000000000e+03
5.318350693569948362e+01;5.000000000000000000e+01;2.937000000000000000e+03
5.400879426129327499e+01;5.000000000000000000e+01;2.744000000000000000e+03
5.483408158688706635e+01;5.000000000000000000e+01;2.659000000000000000e+03
5.565936891248085772e+01;5.000000000000000000e+01;2.456000000000000000e+03
5.648465623807466329e+01;5.000000000000000000e+01;2.312000000000000000e+03
5.730994356366845466e+01;5.000000000000000000e+01;2.190000000000000000e+03
5.813523088926224602e+01;5.000000000000000000e+01;1.964000000000000000e+03
5.896051821485603739e+01;5.000000000000000000e+01;1.933000000000000000e+03
5.978580554044982875e+01;5.000000000000000000e+01;1.793000000000000000e+03
6.061109286604359170e+01;5.000000000000000000e+01;1.530000000000000000e+03
6.143638019163738306e+01;5.000000000000000000e+01;1.464000000000000000e+03
6.226166751723117443e+01;5.000000000000000000e+01;1.283000000000000000e+03
6.308695484282496579e+01;5.000000000000000000e+01;1.303000000000000000e+03
6.391224216841875716e+01;5.000000000000000000e+01;1.186000000000000000e+03
6.473752949401254853e+01;5.000000000000000000e+01;1.133000000000000000e+03
6.556281681960633989e+01;5.000000000000000000e+01;1.180000000000000000e+03
6.638810414520013126e+01;5.000000000000000000e+01;1.130000000000000000e+03
6.721339147079392262e+01;5.000000000000000000e+01;9.900000000000000000e+02
6.803867879638771399e+01;5.000000000000000000e+01;9.580000000000000000e+02
6.886396612198150535e+01;5.000000000000000000e+01;9.710000000000000000e+02
6.968925344757529672e+01;5.000000000000000000e+01;8.730000000000000000e+02
7.051454077316908808e+01;5.000000000000000000e+01;8.750000000000000000e+02
7.133982809876287945e+01;5.000000000000000000e+01;8.580000000000000000e+02
7.216511542435667081e+01;5.000000000000000000e+01;8.480000000000000000e+02
7.299040274995046218e+01;5.000000000000000000e+01;8.300000000000000000e+02
7.381569007554425355e+01;5.000000000000000000e+01;7.620000000000000000e+02
7.464097740113804491e+01;5.000000000000000000e+01;7.090000000000000000e+02
7.546626472673183628e+01;5.000000000000000000e+01;7.100000000000000000e+02
7.629155205232562764e+01;5.000000000000000000e+01;7.120000000000000000e+02
7.711683937791941901e+01;5.000000000000000000e+01;6.370000000000000000e+02
7.794212670351321037e+01;5.000000000000000000e+01;5.620000000000000000e+02
7.876741402910700174e+01;5.000000000000000000e+01;5.420000000000000000e+02
7.959270135470079310e+01;5.000000000000000000e+01;5.390000000000000000e+02
8.041798868029458447e+01;5.000000000000000000e+01;4.720000000000000000e+02
8.124327600588837583e+01;5.000000000000000000e+01;4.490000000000000000e+02
8.206856333148216720e+01;5.000000000000000000e+01;4.070000000000000000e+02
8.289385065707595857e+01;5.000000000000000000e+01;4.040000000000000000e+02
8.371913798266974993e+01;5.000000000000000000e+01;4.250000000000000000e+02
8.454442530826354130e+01;5.000000000000000000e+01;3.920000000000000000e+02
8.536971263385733266e+01;5.000000000000000000e+01;3.540000000000000000e+02
8.619499995945112403e+01;5.000000000000000000e+01;3.320000000000000000e+02
8.702028728504491539e+01;5.000000000000000000e+01;3.030000000000000000e+02
8.784557461063870676e+01;5.000000000000000000e+01;2.570000000000000000e+02
8.867086193623249812e+01;5.000000000000000000e+01;2.860000000000000000e+02
8.949614926182628949e+01;5.000000000000000000e+01;2.930000000000000000e+02
9.032143658742008085e+01;5.000000000000000000e+01;2.530000000000000000e+02
9.114672391301387222e+01;5.000000000000000000e+01;2.330000000000000000e+02
9.197201123860766359e+01;5.000000000000000000e+01;2.370000000000000000e+02
9.279729856420145495e+01;5.000000000000000000e+01;2.170000000000000000e+02
9.362258588979524632e+01;5.000000000000000000e+01;2.090000000000000000e+02
9.444787321538903768e+01;5.000000000000000000e+01;1.580000000000000000e+02
9.527316054098282905e+01;5.000000000000000000e+01;1.780000000000000000e+02
9.609844786657662041e+01;5.000000000000000000e+01;1.510000000000000000e+02
9.692373519217041178e+01;5.000000000000000000e+01;1.440000000000000000e+02
9.774902251776420314e+01;5.000000000000000000e+01;1.140000000000000000e+02
9.857430984335799451e+01;5.000000000000000000e+01;1.300000000000000000e+02
9.939959716895178587e+01;5.000000000000000000e+01;1.080000000000000000e+02
1.002248844945455772e+02;5.000000000000000000e+01;1.000000000000000000e+02
1.010501718201393686e+02;5.000000000000000000e+01;9.000000000000000000e+01
1.018754591457331600e+02;5.000000000000000000e+01;7.700000000000000000e+01
1.027007464713269513e+02;5.000000000000000000e+01;8.600000000000000000e+01
1.035260337969207427e+02;5.000000000000000000e+01;6.400000000000000000e+01
1.043513211225145341e+02;5.000000000000000000e+01;8.300000000000000000e+01
1.051766084481083254e+02;5.000000000000000000e+01;6.900000000000000000e+01
1.060018957737021168e+02;5.000000000000000000e+01;5.400000000000000000e+01
1.068271830992959082e+02;5.000000000000000000e+01;5.100000000000000000e+01
1.076524704248896995e+02;5.000000000000000000e+01;4.500000000000000000e+01
1.084777577504834909e+02;5.000000000000000000e+01;3.900000000000000000e+01
1.093030450760772823e+02;5.000000000000000000e+01;3.800000000000000000e+01
1.101283324016710736e+02;5.000000000000000000e+01;3.200000000000000000e+01
1.109536197272648650e+02;5.000000000000000000e+01;4.000000000000000000e+01
1.117789070528586564e+02;5.000000000000000000e+01;3.300000000000000000e+01
1.126041943784524193e+02;5.000000000000000000e+01;4.500000000000000000e+01
1.134294817040462107e+02;5.000000000000000000e+01;2.400000000000000000e+01
1.142547690296400020e+02;5.000000000000000000e+01;2.300000000000000000e+01
1.150800563552337934e+02;5.000000000000000000e+01;2.200000000000000000e+01
1.159053436808275848e+02;5.000000000000000000e+01;2.200000000000000000e+01
1.167306310064213761e+02;5.000000000000000000e+01;1.800000000000000000e+01
1.175559183320151675e+02;5.000000000000000000e+01;2.300000000000000000e+01
1.183812056576089589e+02;5.000000000000000000e+01;1.700000000000000000e+01
1.192064929832027502e+02;5.000000000000000000e+01;1.300000000000000000e+01
1.200317803087965416e+02;5.000000000000000000e+01;1.500000000000000000e+01
1.208570676343903330e+02;5.000000000000000000e+01;1.000000000000000000e+01
1.216823549599841243e+02;5.000000000000000000e+01;1.100000000000000000e+01
1.225076422855779157e+02;5.000000000000000000e+01;1.100000000000000000e+01
1.233329296111717071e+02;5.000000000000000000e+01;9.000000000000000000e+00
1.241582169367654984e+02;5.000000000000000000e+01;8.000000000000000000e+00
1.249835042623592898e+02;5.000000000000000000e+01;1.000000000000000000e+01
1.258087915879530811e+02;5.000000000000000000e+01;6.000000000000000000e+00
1.266340789135468725e+02;5.000000000000000000e+01;7.000000000000000000e+00
1.274593662391406639e+02;5.000000000000000000e+01;5.000000000000000000e+00
1.282846535647344695e+02;5.000000000000000000e+01;4.000000000000000000e+00
1.291099408903282324e+02;5.000000000000000000e+01;7.000000000000000000e+00
1.299352282159220522e+02;5.000000000000000000e+01;3.000000000000000000e+00
1.307605155415158151e+02;5.000000000000000000e+01;3.000000000000000000e+00
1.315858028671096349e+02;5.000000000000000000e+01;1.000000000000000000e+00
1.324110901927033979e+02;5.000000000000000000e+01;4.000000000000000000e+00
1.332363775182972176e+02;5.000000000000000000e+01;3.000000000000000000e+00
1.340616648438909806e+02;5.000000000000000000e+01;2.000000000000000000e+00
1.348869521694848004e+02;5.000000000000000000e+01;1.000000000000000000e+00
1.357122394950785633e+02;5.000000000000000000e+01;2.000000000000000000e+00
1.365375268206723831e+02;5.000000000000000000e+01;2.000000000000000000e+00
1.373628141462661461e+02;5.000000000000000000e+01;3.000000000000000000e+00
1.381881014718599658e+02;5.000000000000000000e+01;3.000000000000000000e+00
1.390133887974537572e+02;5.000000000000000000e+01;2.000000000000000000e+00


==> data/lambda1_lambda2_grid.csv <==
lambda1,lambda2,recall,precision,f1
2.50E-05,2.50E-07,0.00042983,0.014869888,0.000835509
2.50E-05,1.16E-06,0.001611863,0.032537961,0.003071568
2.50E-05,5.39E-06,0.006017623,0.04385278,0.01058301
2.50E-05,2.50E-05,0.006877283,0.025610244,0.010842863
2.50E-05,9.32E-05,0.007307114,0.018941504,0.010545906
2.50E-05,0.000347374,0.007307114,0.016902809,0.010203316
2.50E-05,0.001294869,0.007307114,0.016409266,0.010111524
2.50E-05,0.004826744,0.007307114,0.016267943,0.010084532
2.50E-05,0.017992142,0.007307114,0.016229117,0.01007706
2.50E-05,0.067067395,0.007307114,0.016221374,0.010075567
2.50E-05,0.25,0.007307114,0.016186622,0.010068853
9.32E-05,2.50E-07,0,0,0
9.32E-05,1.16E-06,0.000214915,0.008658009,0.000419419
9.32E-05,5.39E-06,0.001934236,0.034220532,0.003661513
9.32E-05,2.50E-05,0.006232538,0.041018388,0.010820896
9.32E-05,9.32E-05,0.006877283,0.025610244,0.010842863
9.32E-05,0.000347374,0.007307114,0.018941504,0.010545906
9.32E-05,0.001294869,0.007307114,0.016902809,0.010203316
9.32E-05,0.004826744,0.007307114,0.016409266,0.010111524
9.32E-05,0.017992142,0.007307114,0.016267943,0.010084532
9.32E-05,0.067067395,0.007307114,0.016229117,0.01007706
9.32E-05,0.25,0.007307114,0.016221374,0.010075567
0.000347374,2.50E-07,0,0,0
0.000347374,1.16E-06,0,0,0
0.000347374,5.39E-06,0.062110466,0.508802817,0.110706761
0.000347374,2.50E-05,0.544594885,0.742129155,0.628199566
0.000347374,9.32E-05,0.704599183,0.677446017,0.69075586
0.000347374,0.000347374,0.737051365,0.619322799,0.673077867
0.000347374,0.001294869,0.743068988,0.58482747,0.65451964
0.000347374,0.004826744,0.745003224,0.573876335,0.648337775
0.000347374,0.017992142,0.746185257,0.57081792,0.646825951
0.000347374,0.067067395,0.746292714,0.569963069,0.646317063
0.000347374,0.25,0.746292714,0.569776028,0.64619679
0.001294869,2.50E-07,0,0,0
0.001294869,1.16E-06,0,0,0
0.001294869,5.39E-06,0,0,0
0.001294869,2.50E-05,0.20782291,0.807515658,0.330570037
0.001294869,9.32E-05,0.753169998,0.811226852,0.781121141
0.001294869,0.000347374,0.869976359,0.72603354,0.791513907
0.001294869,0.001294869,0.894799054,0.676661791,0.770590413
0.001294869,0.004826744,0.899097357,0.648805831,0.753715881
0.001294869,0.017992142,0.900171932,0.638929143,0.747379221
0.001294869,0.067067395,0.90070922,0.635915333,0.745497398
0.001294869,0.25,0.90070922,0.635288768,0.745066667
0.004826744,2.50E-07,0,0,0
0.004826744,1.16E-06,0,0,0
0.004826744,5.39E-06,0,0,0
0.004826744,2.50E-05,0,0,0
0.004826744,9.32E-05,0.133677198,0.908029197,0.233046085
0.004826744,0.000347374,0.53470879,0.893678161,0.669086997
0.004826744,0.001294869,0.636148721,0.880821306,0.738753354
0.004826744,0.004826744,0.648291425,0.87396784,0.744401259
0.004826744,0.017992142,0.648721255,0.873914302,0.744665104
0.004826744,0.067067395,0.64893617,0.874203822,0.744911805
0.004826744,0.25,0.64893617,0.874203822,0.744911805
0.017992142,2.50E-07,0,0,0
0.017992142,1.16E-06,0,0,0
0.017992142,5.39E-06,0,0,0
0.017992142,2.50E-05,0,0,0
0.017992142,9.32E-05,0,0,0
0.017992142,0.000347374,0.006125081,0.76,0.012152223
0.017992142,0.001294869,0.032989469,0.8230563,0.063436305
0.017992142,0.004826744,0.035998281,0.791962175,0.068866276
0.017992142,0.017992142,0.035998281,0.791962175,0.068866276
0.017992142,0.067067395,0.035998281,0.791962175,0.068866276
0.017992142,0.25,0.035998281,0.791962175,0.068866276
0.067067395,2.50E-07,0,0,0
0.067067395,1.16E-06,0,0,0
0.067067395,5.39E-06,0,0,0
0.067067395,2.50E-05,0,0,0
0.067067395,9.32E-05,0,0,0
0.067067395,0.000347374,0,0,0
0.067067395,0.001294869,0,0,0
0.067067395,0.004826744,0,0,0
0.067067395,0.017992142,0,0,0
0.067067395,0.067067395,0,0,0
0.067067395,0.25,0,0,0
0.25,2.50E-07,0,0,0
0.25,1.16E-06,0,0,0
0.25,5.39E-06,0,0,0
0.25,2.50E-05,0,0,0
0.25,9.32E-05,0,0,0
0.25,0.000347374,0,0,0
0.25,0.001294869,0,0,0
0.25,0.004826744,0,0,0
0.25,0.017992142,0,0,0
0.25,0.067067395,0,0,0
0.25,0.25,0,0,0

==> data/lambda1_lambda2_grid_lambda1.csv <==
lambda1,lambda2,recall,precision,f1
2.50E-05,2.50E-07,0.007307114,0.016267943,0.010084532
9.32E-05,2.50E-07,0.007307114,0.016409266,0.010111524
0.000347374,2.50E-07,0.745003224,0.573876335,0.648337775
0.001294869,2.50E-07,0.899097357,0.648805831,0.753715881
0.004826744,2.50E-07,0.648291425,0.87396784,0.744401259
0.017992142,2.50E-07,0.035998281,0.791962175,0.068866276
0.067067395,2.50E-07,0,0,0
0.25,2.50E-07,0,0,0
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,

==> data/lambda1_lambda2_grid_lambda2.csv <==
lambda1,lambda2,recall,precision,f1
0.25,2.50E-07,0,0,0
0.25,1.16E-06,0,0,0
0.25,5.39E-06,0,0,0
0.25,2.50E-05,0.20782291,0.807515658,0.330570037
0.25,9.32E-05,0.753169998,0.811226852,0.781121141
0.25,0.000347374,0.869976359,0.72603354,0.791513907
0.25,0.001294869,0.894799054,0.676661791,0.770590413
0.25,0.004826744,0.899097357,0.648805831,0.753715881
0.25,0.017992142,0.900171932,0.638929143,0.747379221
0.25,0.067067395,0.90070922,0.635915333,0.745497398
0.25,0.25,0.90070922,0.635288768,0.745066667

==> data/rank_ILSD.csv <==
factor;rank
0.04;200
0.02;200
0.1;199
0.2;193
1.0;100
5.0;28
10.0;17
25.0;8
50.0;4







==> data/recall_precision_iou_sq_1/DECOLOR.csv <==
iou;recall;precision
0.0;1.0;0.5358997050147493
0.05;0.8203335718610668;0.4396165191740413
0.1;0.8200033026916937;0.4394395280235988
0.15000000000000002;0.8158749380745307;0.43722713864306784
0.2;0.7976550888974514;0.42746312684365784
0.25;0.7671051907304454;0.41109144542772863
0.30000000000000004;0.7276380249903671;0.3899410029498525
0.35000000000000003;0.681180161831893;0.36504424778761063
0.4;0.6425937138768096;0.3443657817109145
0.45;0.589970826223372;0.31616519174041297
0.5;0.5261187868112511;0.28194690265486727
0.55;0.43997357846645013;0.23578171091445427
0.6000000000000001;0.34359002587108495;0.1841297935103245
0.65;0.25122474816975837;0.13463126843657816
0.7000000000000001;0.17784994770738152;0.09530973451327433
0.75;0.11372268398744977;0.06094395280235988
0.8;0.06407221885836957;0.034336283185840706
0.8500000000000001;0.030935212197941323;0.016578171091445427
0.9;0.01821984917707932;0.009764011799410029
0.9500000000000001;0.003522871139979083;0.0018879056047197641


==> data/recall_precision_iou_sq_1/GoDec.csv <==
iou;recall;precision
0.0;1.0;0.3771043072132849
0.05;0.9556888864424506;0.36039439543331603
0.1;0.9565696042274454;0.36072651790347693
0.15000000000000002;0.9566246490890076;0.36074727555786196
0.2;0.9546980789343315;0.36002075765438507
0.25;0.9511752077943524;0.3586922677737416
0.30000000000000004;0.9467165740078164;0.35701089776855216
0.35000000000000003;0.9387350690813012;0.35400103788271925
0.4;0.929102218307921;0.3503684483653347
0.45;0.9111575934386525;0.34360145303580697
0.5;0.8915616227225188;0.33621172807472754
0.55;0.8602410964936423;0.32440062272963155
0.6000000000000001;0.8101502724720647;0.30551115723923195
0.65;0.7437111245665217;0.2804566683964712
0.7000000000000001;0.646226674739913;0.2436948624805397
0.75;0.5463202510045687;0.2060197197716658
0.8;0.39241481807673256;0.14798131811105344
0.8500000000000001;0.2724720647327572;0.10275038920601973
0.9;0.174822480321462;0.06592631032693305
0.9500000000000001;0.07810865855672373;0.02945511157239232


==> data/recall_precision_iou_sq_1/ILSD.csv <==
iou;recall;precision
0.0;0.9538173611493367;0.9553950487952804
0.05;0.851874277536192;0.8532833434415835
0.1;0.8510486046127594;0.8524563047913106
0.15000000000000002;0.8339296526669235;0.8353090367756519
0.2;0.8307920955578797;0.8321662899046148
0.25;0.828039852479771;0.8294094944037051
0.30000000000000004;0.8220399625694942;0.8233996802117219
0.35000000000000003;0.8125722463808004;0.8139163036885924
0.4;0.7967743711124566;0.7980922975133704
0.45;0.77305003577916;0.7743287202955285
0.5;0.7475642648758738;0.7488007939571043
0.55;0.7068861121814278;0.7080553564536582
0.6000000000000001;0.6517311608961304;0.652809174615427
0.65;0.5895304673308747;0.5905055962948669
0.7000000000000001;0.5070732647107392;0.507912003087611
0.75;0.42010238344250567;0.4207972652588631
0.8;0.3096273462872241;0.310139493852346
0.8500000000000001;0.22061980514119006;0.22098472735292496
0.9;0.13629107722794076;0.13651651320505045
0.9500000000000001;0.06676941707491606;0.06687985885207036


==> data/recall_precision_iou_sq_1/LSD.csv <==
iou;recall;precision
0.0;0.9984036990146969;0.8059900462140064
0.05;0.9098915616227226;0.7345360824742269
0.1;0.9093411130071007;0.7340917170280838
0.15000000000000002;0.8974514229096714;0.7244934233913971
0.2;0.8885341553365993;0.717294703163882
0.25;0.8827544448725712;0.7126288659793815
0.30000000000000004;0.8763141960697969;0.7074297902595095
0.35000000000000003;0.8656354929267353;0.698809100604337
0.4;0.8487367204271481;0.6851670814077497
0.45;0.8245720262013541;0.6656594383220761
0.5;0.8003522871139979;0.6461073586917881
0.55;0.7652887102988936;0.6178012797724849
0.6000000000000001;0.7100787141520339;0.5732314255243512
0.65;0.6478780205867782;0.5230181301102026
0.7000000000000001;0.5571090438707547;0.4497422680412371
0.75;0.46645015687785546;0.37655527906150016
0.8;0.33516816205207245;0.27057412015641663
0.8500000000000001;0.2350966037320416;0.189788482047636
0.9;0.14994220289535973;0.12104514752932811
0.9500000000000001;0.0674850002752243;0.05447920369712051


==> data/recall_precision_iou_sq_1/RPCA_PCP.csv <==
iou;recall;precision
0.0;1.0;0.43247553979098724
0.05;0.9526063741949689;0.41197895588830435
0.1;0.9537623162877745;0.41247887256885757
0.15000000000000002;0.9542026751802719;0.41266931701859216
0.2;0.9532118676721528;0.41224081700668935
0.25;0.9493587273628007;0.4105744280715119
0.30000000000000004;0.9442946000990807;0.40838431689956434
0.35000000000000003;0.9374690372653712;0.40543242792867856
0.4;0.9263499752298123;0.4006237055728807
0.45;0.9095062475917873;0.39333920537053346
0.5;0.8926074750922002;0.38603089961196946
0.55;0.8626630704023779;0.3730806770300188
0.6000000000000001;0.8100952276105026;0.3503463708429547
0.65;0.7502614630924204;0.3244697312352703
0.7000000000000001;0.6509605328342599;0.2815245078201252
0.75;0.5480266417129961;0.23700811769466992
0.8;0.40116695106511807;0.1734948937081915
0.8500000000000001;0.26845378983871854;0.11609969766943605
0.9;0.17564815324489458;0.07596352988787583
0.9500000000000001;0.07287939670831728;0.031518556431071015


==> data/recall_precision_iou_sq_2/DECOLOR.csv <==
iou;recall;precision
0.0;0.8859814033839744;0.9957172224760165
0.05;0.7974442355571363;0.8962140246687985
0.1;0.792718865911285;0.8909033805390589
0.15000000000000002;0.7845383872770693;0.8817096847875743
0.2;0.7717595650627509;0.8673481041571494
0.25;0.7508510746405163;0.8438499314755596
0.30000000000000004;0.7191199634164931;0.8081886706258565
0.35000000000000003;0.6831461815964636;0.7677592507994518
0.4;0.6542350490320614;0.7352672453174965
0.45;0.6159747980285555;0.6922681589767017
0.5;0.5682892129464966;0.6386763362265875
0.55;0.4845536304049591;0.5445694380995888
0.6000000000000001;0.3836441237741985;0.4311614892645043
0.65;0.2953101976525583;0.33188670625856553
0.7000000000000001;0.2155632335755297;0.2422624486066697
0.75;0.1543874803109598;0.17350959342165373
0.8;0.09371983130938469;0.10532777523983554
0.8500000000000001;0.0537574310248463;0.060415714938328
0.9;0.031553274731975;0.03546139789858383
0.9500000000000001;0.010136680046745592;0.011392188213796254


==> data/recall_precision_iou_sq_2/GoDec.csv <==
iou;recall;precision
0.0;0.9993902748844062;0.898989898989899
0.05;0.9158833392612165;0.8238722062251475
0.1;0.9170519790661044;0.8249234425705014
0.15000000000000002;0.9161627966058635;0.8241235888294712
0.2;0.9121233677150551;0.8204899675487911
0.25;0.9077028606270007;0.8165135518076695
0.30000000000000004;0.8990396829429399;0.8087206910736322
0.35000000000000003;0.8832884507901021;0.7945518533753828
0.4;0.8683755906712057;0.7811371634901046
0.45;0.8477719628067679;0.7626034096622332
0.5;0.8303693917991972;0.7469491293020705
0.55;0.7886032213810273;0.70937885643768
0.6000000000000001;0.7130227122605559;0.641391288450112
0.65;0.6287282150297241;0.5655651538004479
0.7000000000000001;0.5313500330267771;0.47796974267562503
0.75;0.42782378944159344;0.384843914255679
0.8;0.29846044408312583;0.2684766214177979
0.8500000000000001;0.19630608200802804;0.1765848530554413
0.9;0.12075097810070627;0.10862013803190274
0.9500000000000001;0.05312230069610284;0.047785547785547784


==> data/recall_precision_iou_sq_2/ILSD.csv <==
iou;recall;precision
0.0;0.8488897921853564;1.0
0.05;0.8015344748742442;0.9442149997007242
0.1;0.802525278187084;0.9453821751361705
0.15000000000000002;0.8028301407448809;0.9457413060393847
0.2;0.8019155530714903;0.944663913329742
0.25;0.8003404298562065;0.9428084036631352
0.30000000000000004;0.7962501905390986;0.9379900640450111
0.35000000000000003;0.7865453991158986;0.9265577302926917
0.4;0.7743000863777247;0.9121326390135871
0.45;0.7532137594634419;0.8872927515412701
0.5;0.7378944159341497;0.8692464236547555
0.55;0.7081195061226564;0.8341713054408332
0.6000000000000001;0.6572074589705807;0.7741964446040582
0.65;0.5959046796402622;0.7019812054827318
0.7000000000000001;0.5214419998983791;0.6142634823726582
0.75;0.43282861643209186;0.5098760998383911
0.8;0.32231593923073015;0.3796911474232358
0.8500000000000001;0.22455667903053705;0.264529837792542
0.9;0.14117676947309588;0.16630753576345245
0.9500000000000001;0.07116000203241706;0.08382713832525289


==> data/recall_precision_iou_sq_2/LSD.csv <==
iou;recall;precision
0.0;0.9037650525887913;0.9992415943372377
0.05;0.8314364107514862;0.9192719305637482
0.1;0.8319191098013312;0.9198056234375439
0.15000000000000002;0.8320715410802296;0.9199741580292689
0.2;0.8310299273410904;0.918822504985815
0.25;0.8290483207154108;0.9166315552933907
0.30000000000000004;0.8219094558203344;0.9087385185809388
0.35000000000000003;0.8081652355063259;0.8935423162270723
0.4;0.7930491336822316;0.8768293025476812
0.45;0.7709974086682587;0.8524479649448049
0.5;0.7540267262842335;0.8336844470660937
0.55;0.7183069965957014;0.7941911744052134
0.6000000000000001;0.6577917788730248;0.7272829414904076
0.65;0.5893501346476296;0.6516109098059043
0.7000000000000001;0.5085615568314619;0.56228757619168
0.75;0.41692495300035565;0.4609701974663633
0.8;0.30168690615314264;0.33355804612229994
0.8500000000000001;0.2067476246125705;0.22858908457627594
0.9;0.1305065799502058;0.14429369961517935
0.9500000000000001;0.06163304710126518;0.06814415325412207


==> data/recall_precision_iou_sq_2/RPCA_PCP.csv <==
iou;recall;precision
0.0;1.0;0.8658600967883854
0.05;0.9185254814287892;0.7953145622525297
0.1;0.9195925003810782;0.7962384513858337
0.15000000000000002;0.9187541283471369;0.7955125384953805
0.2;0.9147909150957777;0.7920809502859657
0.25;0.909608251613231;0.7875934887813463
0.30000000000000004;0.9015293938316142;0.7805983282006159
0.35000000000000003;0.885346273055231;0.7665860096788385
0.4;0.8713988110360246;0.7545094588649363
0.45;0.8503124841217418;0.7362516498020237
0.5;0.8312839794725878;0.719775626924769
0.55;0.7859356740003048;0.6805103387593489
0.6000000000000001;0.7112697525532239;0.6158600967883854
0.65;0.632716833494233;0.5478442586889574
0.7000000000000001;0.5301051775824399;0.45899692036955564
0.75;0.43155835577460494;0.3736691597008359
0.8;0.3123570956760327;0.27045754509458864
0.8500000000000001;0.20240333316396525;0.17525296964364276
0.9;0.1315227884761953;0.11388033435987681
0.9500000000000001;0.05352878410649865;0.04634843818741751


==> data/residual_ILSD.csv <==
0.0005597537281298883;0.02;0
0.0011194346025515483;0.04;0
0.002797991835700956;0.1;0
0.0055936860424539775;0.2;0
0.02793224048258438;1.0;0
0.13972822303352342;5.0;0
0.2795263423177032;10.0;0
0.69956107170034;25.0;0
1.4004759850086397;50.0;0

==> data/sequence_eval.csv <==
length,factor,recall,precision,f1
5,5,0.549108102,0.714885283,0.621125562
10,5,0.71308833,0.694941879,0.70389817
25,5,0.789275736,0.809188058,0.799107871
50,5,0.809262841,0.840701049,0.824682435
100,5,0.816032667,0.850296719,0.832812414
200,5,0.815495379,0.858484163,0.836437782
